A GPU-accelerated simulation of rapid intensification of a tropical cyclone with observed heating

This paper presents a limited-area atmospheric simulation of a tropical cyclone accelerated using GPUs. The OpenACC directive-based programming model is used to port the atmospheric model to the GPU. The GPU implementation of the main functions and kernels is discussed. The GPU-accelerated code produces high-fidelity simulations of a realistic tropical cyclone forced by observational latent heating. Performance tests show that the GPU-accelerated code yields energy-efficient simulations and scales well in both the strong and weak limit.

==> figures/roofline/dat_Div.csv <==
nop,I_arithmetic,performance
4,1.13,295.806
5,1.39,293.508
6,1.7,331.649
7,1.91,481.262
8,2.16,454.223

==> figures/roofline/dat_G2L.csv <==
nop,I_arithmetic,performance
4,0.66,508.484
5,0.66,519.935
6,0.67,513.318
7,0.67,514.293
8,0.67,510.091

==> figures/roofline/dat_Grad.csv <==
nop,I_arithmetic,performance
4,1.04,693.757
5,1.27,709.662
6,1.52,730.25
7,1.73,895.289
8,1.96,896.833

==> figures/roofline/dat_L2G.csv <==
nop,I_arithmetic,performance
4,0.24,227.147
5,0.24,237.578
6,0.24,234.753
7,0.24,233.818
8,0.24,232.265

==> figures/scale_strong/strong_scale.csv <==
jobname,nproc,time
a100_nel160_N4,16,62.588
a100_nel160_N8,32,35.353
a100_nel160_N16,64,20.341
a100_nel160_N32,128,12.404
a100_nel160_N64,256,8.395

==> figures/scale_weak/weak_scale.csv <==
jopname,nproc,time
a100_nel160x80_N2,8,62.73
a100_nel160_N4,16,62.588
a100_nel320x160_N8,32,65.511
a100_nel320_N16,64,65.881

==> figures/scale_weak/weak_scale_new_test.csv <==
jobname,nproc,time
a100_weak_N1_a,4,33.922
a100_weak_N2_a,8,37.392
a100_weak_N4_a,16,40.536
a100_weak_N8_a,32,44.439
a100_weak_N16,64,46.566

==> figures/sounding/theta.csv <==
"density","theta","velocity:0","velocity:1","velocity:2","vorticity:0","vorticity:1","vorticity:2","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.1672,299.37,-9.0477e-14,9.0477e-14,0,6.0897e-20,6.0897e-20,0.0015992,1,0,1.1642e-10,1.1642e-10,0
1.1649,299.47,-9.0471e-14,9.0471e-14,0,1.1252e-19,1.1252e-19,0.0015991,1,20,1.1642e-10,1.1642e-10,20
1.1626,299.57,-9.0465e-14,9.0465e-14,0,1.6414e-19,1.6414e-19,0.001599,1,40,1.1642e-10,1.1642e-10,40
1.1604,299.68,-9.0459e-14,9.0459e-14,0,2.1577e-19,2.1577e-19,0.0015989,1,60,1.1642e-10,1.1642e-10,60
1.1581,299.78,-9.0452e-14,9.0452e-14,0,2.6739e-19,2.6739e-19,0.0015988,1,80,1.1642e-10,1.1642e-10,80
1.1558,299.88,-9.0446e-14,9.0446e-14,0,3.1902e-19,3.1902e-19,0.0015986,1,100,1.1642e-10,1.1642e-10,100
1.1535,299.99,-9.044e-14,9.044e-14,0,3.7064e-19,3.7064e-19,0.0015985,1,120,1.1642e-10,1.1642e-10,120
1.1512,300.09,-9.0434e-14,9.0434e-14,0,4.2226e-19,4.2226e-19,0.0015984,1,140,1.1642e-10,1.1642e-10,140
1.149,300.19,-9.0427e-14,9.0427e-14,0,4.7389e-19,4.7389e-19,0.0015983,1,160,1.1642e-10,1.1642e-10,160
1.1467,300.3,-9.0421e-14,9.0421e-14,0,5.2551e-19,5.2551e-19,0.0015982,1,180,1.1642e-10,1.1642e-10,180
1.1444,300.4,-9.0412e-14,9.0412e-14,0,5.7721e-19,5.7721e-19,0.001598,1,200,1.1642e-10,1.1642e-10,200
1.1422,300.49,-9.039e-14,9.039e-14,0,6.2921e-19,6.2921e-19,0.0015977,1,220,1.1642e-10,1.1642e-10,220
1.1401,300.59,-9.0368e-14,9.0368e-14,0,6.8121e-19,6.8121e-19,0.0015973,1,240,1.1642e-10,1.1642e-10,240
1.1379,300.68,-9.0346e-14,9.0346e-14,0,7.3321e-19,7.3321e-19,0.0015969,1,260,1.1642e-10,1.1642e-10,260
1.1357,300.77,-9.0325e-14,9.0325e-14,0,7.8521e-19,7.8521e-19,0.0015965,1,280,1.1642e-10,1.1642e-10,280
1.1335,300.87,-9.0303e-14,9.0303e-14,0,8.372e-19,8.372e-19,0.0015961,1,300,1.1642e-10,1.1642e-10,300
1.1313,300.96,-9.0281e-14,9.0281e-14,0,8.892e-19,8.892e-19,0.0015957,1,320,1.1642e-10,1.1642e-10,320
1.1291,301.05,-9.0259e-14,9.0259e-14,0,9.412e-19,9.412e-19,0.0015953,1,340,1.1642e-10,1.1642e-10,340
1.127,301.15,-9.0238e-14,9.0238e-14,0,9.932e-19,9.932e-19,0.001595,1,360,1.1642e-10,1.1642e-10,360
1.1248,301.24,-9.0216e-14,9.0216e-14,0,1.0452e-18,1.0452e-18,0.0015946,1,380,1.1642e-10,1.1642e-10,380
1.1226,301.33,-9.0194e-14,9.0194e-14,0,1.0972e-18,1.0972e-18,0.0015942,1,400,1.1642e-10,1.1642e-10,400
1.1204,301.42,-9.0172e-14,9.0172e-14,0,1.1492e-18,1.1492e-18,0.0015938,1,420,1.1642e-10,1.1642e-10,420
1.1182,301.52,-9.015e-14,9.015e-14,0,1.2012e-18,1.2012e-18,0.0015934,1,440,1.1642e-10,1.1642e-10,440
1.116,301.61,-9.0129e-14,9.0129e-14,0,1.2532e-18,1.2532e-18,0.001593,1,460,1.1642e-10,1.1642e-10,460
1.1139,301.7,-9.0107e-14,9.0107e-14,0,1.3052e-18,1.3052e-18,0.0015927,1,480,1.1642e-10,1.1642e-10,480
1.1117,301.8,-9.0085e-14,9.0085e-14,0,1.3572e-18,1.3572e-18,0.0015923,1,500,1.1642e-10,1.1642e-10,500
1.1095,301.89,-9.0063e-14,9.0063e-14,0,1.4092e-18,1.4092e-18,0.0015919,1,520,1.1642e-10,1.1642e-10,520
1.1073,301.98,-9.0042e-14,9.0042e-14,0,1.4612e-18,1.4612e-18,0.0015915,1,540,1.1642e-10,1.1642e-10,540
1.1051,302.08,-9.002e-14,9.002e-14,0,1.5132e-18,1.5132e-18,0.0015911,1,560,1.1642e-10,1.1642e-10,560
1.1029,302.17,-8.9998e-14,8.9998e-14,0,1.5652e-18,1.5652e-18,0.0015907,1,580,1.1642e-10,1.1642e-10,580
1.1008,302.27,-8.9972e-14,8.9972e-14,0,1.6168e-18,1.6168e-18,0.0015903,1,600,1.1642e-10,1.1642e-10,600
1.0986,302.37,-8.9927e-14,8.9927e-14,0,1.6669e-18,1.6669e-18,0.0015895,1,620,1.1642e-10,1.1642e-10,620
1.0965,302.47,-8.9883e-14,8.9883e-14,0,1.717e-18,1.717e-18,0.0015887,1,640,1.1642e-10,1.1642e-10,640
1.0944,302.57,-8.9839e-14,8.9839e-14,0,1.7671e-18,1.7671e-18,0.0015879,1,660,1.1642e-10,1.1642e-10,660
1.0922,302.67,-8.9795e-14,8.9795e-14,0,1.8172e-18,1.8172e-18,0.0015871,1,680,1.1642e-10,1.1642e-10,680
1.0901,302.77,-8.9751e-14,8.9751e-14,0,1.8674e-18,1.8674e-18,0.0015864,1,700,1.1642e-10,1.1642e-10,700
1.088,302.87,-8.9707e-14,8.9707e-14,0,1.9175e-18,1.9175e-18,0.0015856,1,720,1.1642e-10,1.1642e-10,720
1.0858,302.97,-8.9663e-14,8.9663e-14,0,1.9676e-18,1.9676e-18,0.0015848,1,740,1.1642e-10,1.1642e-10,740
1.0837,303.07,-8.9619e-14,8.9619e-14,0,2.0177e-18,2.0177e-18,0.001584,1,760,1.1642e-10,1.1642e-10,760
1.0816,303.18,-8.9575e-14,8.9575e-14,0,2.0678e-18,2.0678e-18,0.0015832,1,780,1.1642e-10,1.1642e-10,780
1.0794,303.28,-8.9531e-14,8.9531e-14,0,2.118e-18,2.118e-18,0.0015825,1,800,1.1642e-10,1.1642e-10,800
1.0773,303.38,-8.9487e-14,8.9487e-14,0,2.1681e-18,2.1681e-18,0.0015817,1,820,1.1642e-10,1.1642e-10,820
1.0752,303.48,-8.9443e-14,8.9443e-14,0,2.2182e-18,2.2182e-18,0.0015809,1,840,1.1642e-10,1.1642e-10,840
1.073,303.58,-8.9398e-14,8.9398e-14,0,2.2683e-18,2.2683e-18,0.0015801,1,860,1.1642e-10,1.1642e-10,860
1.0709,303.68,-8.9354e-14,8.9354e-14,0,2.3185e-18,2.3185e-18,0.0015794,1,880,1.1642e-10,1.1642e-10,880
1.0688,303.78,-8.931e-14,8.931e-14,0,2.3686e-18,2.3686e-18,0.0015786,1,900,1.1642e-10,1.1642e-10,900
1.0666,303.88,-8.9266e-14,8.9266e-14,0,2.4187e-18,2.4187e-18,0.0015778,1,920,1.1642e-10,1.1642e-10,920
1.0645,303.98,-8.9222e-14,8.9222e-14,0,2.4688e-18,2.4688e-18,0.001577,1,940,1.1642e-10,1.1642e-10,940
1.0624,304.08,-8.9178e-14,8.9178e-14,0,2.5189e-18,2.5189e-18,0.0015762,1,960,1.1642e-10,1.1642e-10,960
1.0602,304.19,-8.9134e-14,8.9134e-14,0,2.5691e-18,2.5691e-18,0.0015755,1,980,1.1642e-10,1.1642e-10,980
1.0581,304.29,-8.909e-14,8.909e-14,0,2.6192e-18,2.6192e-18,0.0015747,1,1000,1.1642e-10,1.1642e-10,1000
1.056,304.39,-8.9046e-14,8.9046e-14,0,2.6693e-18,2.6693e-18,0.0015739,1,1020,1.1642e-10,1.1642e-10,1020
1.0539,304.49,-8.9002e-14,8.9002e-14,0,2.7194e-18,2.7194e-18,0.0015731,1,1040,1.1642e-10,1.1642e-10,1040
1.0517,304.59,-8.8958e-14,8.8958e-14,0,2.7695e-18,2.7695e-18,0.0015723,1,1060,1.1642e-10,1.1642e-10,1060
1.0496,304.69,-8.8904e-14,8.8904e-14,0,2.8206e-18,2.8206e-18,0.0015714,1,1080,1.1642e-10,1.1642e-10,1080
1.0475,304.8,-8.8837e-14,8.8837e-14,0,2.873e-18,2.873e-18,0.0015702,1,1100,1.1642e-10,1.1642e-10,1100
1.0455,304.91,-8.8771e-14,8.8771e-14,0,2.9253e-18,2.9253e-18,0.001569,1,1120,1.1642e-10,1.1642e-10,1120
1.0434,305.02,-8.8705e-14,8.8705e-14,0,2.9777e-18,2.9777e-18,0.0015679,1,1140,1.1642e-10,1.1642e-10,1140
1.0413,305.13,-8.8639e-14,8.8639e-14,0,3.03e-18,3.03e-18,0.0015667,1,1160,1.1642e-10,1.1642e-10,1160
1.0392,305.24,-8.8573e-14,8.8573e-14,0,3.0823e-18,3.0823e-18,0.0015655,1,1180,1.1642e-10,1.1642e-10,1180
1.0371,305.35,-8.8506e-14,8.8506e-14,0,3.1347e-18,3.1347e-18,0.0015644,1,1200,1.1642e-10,1.1642e-10,1200
1.0351,305.46,-8.844e-14,8.844e-14,0,3.187e-18,3.187e-18,0.0015632,1,1220,1.1642e-10,1.1642e-10,1220
1.033,305.57,-8.8374e-14,8.8374e-14,0,3.2394e-18,3.2394e-18,0.001562,1,1240,1.1642e-10,1.1642e-10,1240
1.0309,305.68,-8.8308e-14,8.8308e-14,0,3.2917e-18,3.2917e-18,0.0015609,1,1260,1.1642e-10,1.1642e-10,1260
1.0288,305.78,-8.8242e-14,8.8242e-14,0,3.344e-18,3.344e-18,0.0015597,1,1280,1.1642e-10,1.1642e-10,1280
1.0268,305.89,-8.8175e-14,8.8175e-14,0,3.3964e-18,3.3964e-18,0.0015585,1,1300,1.1642e-10,1.1642e-10,1300
1.0247,306,-8.8109e-14,8.8109e-14,0,3.4487e-18,3.4487e-18,0.0015573,1,1320,1.1642e-10,1.1642e-10,1320
1.0226,306.11,-8.8043e-14,8.8043e-14,0,3.5011e-18,3.5011e-18,0.0015562,1,1340,1.1642e-10,1.1642e-10,1340
1.0205,306.22,-8.7977e-14,8.7977e-14,0,3.5534e-18,3.5534e-18,0.001555,1,1360,1.1642e-10,1.1642e-10,1360
1.0185,306.33,-8.7911e-14,8.7911e-14,0,3.6057e-18,3.6057e-18,0.0015538,1,1380,1.1642e-10,1.1642e-10,1380
1.0164,306.44,-8.7845e-14,8.7845e-14,0,3.6581e-18,3.6581e-18,0.0015527,1,1400,1.1642e-10,1.1642e-10,1400
1.0143,306.55,-8.7778e-14,8.7778e-14,0,3.7104e-18,3.7104e-18,0.0015515,1,1420,1.1642e-10,1.1642e-10,1420
1.0122,306.66,-8.7712e-14,8.7712e-14,0,3.7627e-18,3.7627e-18,0.0015503,1,1440,1.1642e-10,1.1642e-10,1440
1.0101,306.77,-8.7646e-14,8.7646e-14,0,3.8151e-18,3.8151e-18,0.0015492,1,1460,1.1642e-10,1.1642e-10,1460
1.0081,306.88,-8.7572e-14,8.7572e-14,0,3.865e-18,3.865e-18,0.0015479,1,1480,1.1642e-10,1.1642e-10,1480
1.0061,306.99,-8.749e-14,8.749e-14,0,3.9121e-18,3.9121e-18,0.0015464,1,1500,1.1642e-10,1.1642e-10,1500
1.004,307.1,-8.7407e-14,8.7407e-14,0,3.9592e-18,3.9592e-18,0.0015449,1,1520,1.1642e-10,1.1642e-10,1520
1.002,307.21,-8.7324e-14,8.7324e-14,0,4.0062e-18,4.0062e-18,0.0015435,1,1540,1.1642e-10,1.1642e-10,1540
1,307.32,-8.7242e-14,8.7242e-14,0,4.0533e-18,4.0533e-18,0.001542,1,1560,1.1642e-10,1.1642e-10,1560
0.99797,307.44,-8.7159e-14,8.7159e-14,0,4.1003e-18,4.1003e-18,0.0015406,1,1580,1.1642e-10,1.1642e-10,1580
0.99595,307.55,-8.7076e-14,8.7076e-14,0,4.1474e-18,4.1474e-18,0.0015391,1,1600,1.1642e-10,1.1642e-10,1600
0.99392,307.66,-8.6994e-14,8.6994e-14,0,4.1945e-18,4.1945e-18,0.0015376,1,1620,1.1642e-10,1.1642e-10,1620
0.9919,307.77,-8.6911e-14,8.6911e-14,0,4.2415e-18,4.2415e-18,0.0015362,1,1640,1.1642e-10,1.1642e-10,1640
0.98988,307.88,-8.6829e-14,8.6829e-14,0,4.2886e-18,4.2886e-18,0.0015347,1,1660,1.1642e-10,1.1642e-10,1660
0.98786,308,-8.6801e-14,8.6801e-14,0,4.3369e-18,4.3369e-18,0.0015332,1,1680,1.1642e-10,1.1642e-10,1680
0.98586,308.11,-8.6712e-14,8.6712e-14,0,4.3814e-18,4.3814e-18,0.0015316,1,1700,1.1642e-10,1.1642e-10,1700
0.98385,308.23,-8.6622e-14,8.6622e-14,0,4.4259e-18,4.4259e-18,0.00153,1,1720,1.1642e-10,1.1642e-10,1720
0.98184,308.34,-8.6533e-14,8.6533e-14,0,4.4704e-18,4.4704e-18,0.0015284,1,1740,1.1642e-10,1.1642e-10,1740
0.97984,308.46,-8.6444e-14,8.6444e-14,0,4.5148e-18,4.5148e-18,0.0015269,1,1760,1.1642e-10,1.1642e-10,1760
0.97783,308.58,-8.6295e-14,8.6295e-14,0,4.5562e-18,4.5562e-18,0.0015253,1,1780,1.1642e-10,1.1642e-10,1780
0.97582,308.69,-8.6205e-14,8.6205e-14,0,4.6006e-18,4.6006e-18,0.0015237,1,1800,1.1642e-10,1.1642e-10,1800
0.97382,308.81,-8.6116e-14,8.6116e-14,0,4.6451e-18,4.6451e-18,0.0015221,1,1820,1.1642e-10,1.1642e-10,1820
0.97181,308.92,-8.6027e-14,8.6027e-14,0,4.6895e-18,4.6895e-18,0.0015205,1,1840,1.1642e-10,1.1642e-10,1840
0.9698,309.04,-8.5937e-14,8.5937e-14,0,4.734e-18,4.734e-18,0.001519,1,1860,1.1642e-10,1.1642e-10,1860
0.96785,309.15,-8.5835e-14,8.5835e-14,0,4.7784e-18,4.7784e-18,0.0015171,1,1880,1.1642e-10,1.1642e-10,1880
0.96591,309.27,-8.5731e-14,8.5731e-14,0,4.8228e-18,4.8228e-18,0.0015153,1,1900,1.1642e-10,1.1642e-10,1900
0.96396,309.38,-8.5627e-14,8.5627e-14,0,4.8673e-18,4.8673e-18,0.0015135,1,1920,1.1642e-10,1.1642e-10,1920
0.96202,309.49,-8.5523e-14,8.5523e-14,0,4.9117e-18,4.9117e-18,0.0015116,1,1940,1.1642e-10,1.1642e-10,1940
0.96007,309.61,-8.5419e-14,8.5419e-14,0,4.9561e-18,4.9561e-18,0.0015098,1,1960,1.1642e-10,1.1642e-10,1960
0.95813,309.72,-8.5315e-14,8.5315e-14,0,5.0006e-18,5.0006e-18,0.0015079,1,1980,1.1642e-10,1.1642e-10,1980
0.95619,309.84,-8.5211e-14,8.5211e-14,0,5.045e-18,5.045e-18,0.0015061,1,2000,1.1642e-10,1.1642e-10,2000
0.95424,309.95,-8.5106e-14,8.5106e-14,0,5.0894e-18,5.0894e-18,0.0015043,1,2020,1.1642e-10,1.1642e-10,2020
0.9523,310.07,-8.5002e-14,8.5002e-14,0,5.1339e-18,5.1339e-18,0.0015024,1,2040,1.1642e-10,1.1642e-10,2040
0.95035,310.18,-8.4898e-14,8.4898e-14,0,5.1783e-18,5.1783e-18,0.0015006,1,2060,1.1642e-10,1.1642e-10,2060
0.94841,310.3,-8.4794e-14,8.4794e-14,0,5.2227e-18,5.2227e-18,0.0014988,1,2080,1.1642e-10,1.1642e-10,2080
0.94646,310.41,-8.469e-14,8.469e-14,0,5.2672e-18,5.2672e-18,0.0014969,1,2100,1.1642e-10,1.1642e-10,2100
0.94452,310.53,-8.4586e-14,8.4586e-14,0,5.3116e-18,5.3116e-18,0.0014951,1,2120,1.1642e-10,1.1642e-10,2120
0.94258,310.64,-8.4482e-14,8.4482e-14,0,5.356e-18,5.356e-18,0.0014932,1,2140,1.1642e-10,1.1642e-10,2140
0.94063,310.76,-8.4378e-14,8.4378e-14,0,5.4005e-18,5.4005e-18,0.0014914,1,2160,1.1642e-10,1.1642e-10,2160
0.93869,310.87,-8.4274e-14,8.4274e-14,0,5.4449e-18,5.4449e-18,0.0014896,1,2180,1.1642e-10,1.1642e-10,2180
0.93674,310.98,-8.417e-14,8.417e-14,0,5.4893e-18,5.4893e-18,0.0014877,1,2200,1.1642e-10,1.1642e-10,2200
0.9348,311.1,-8.4066e-14,8.4066e-14,0,5.5338e-18,5.5338e-18,0.0014859,1,2220,1.1642e-10,1.1642e-10,2220
0.93285,311.21,-8.3962e-14,8.3962e-14,0,5.5782e-18,5.5782e-18,0.001484,1,2240,1.1642e-10,1.1642e-10,2240
0.93091,311.33,-8.3858e-14,8.3858e-14,0,5.6226e-18,5.6226e-18,0.0014822,1,2260,1.1642e-10,1.1642e-10,2260
0.92904,311.44,-8.3738e-14,8.3738e-14,0,5.6615e-18,5.6615e-18,0.0014801,1,2280,1.1642e-10,1.1642e-10,2280
0.92718,311.55,-8.3616e-14,8.3616e-14,0,5.6996e-18,5.6996e-18,0.0014779,1,2300,1.1642e-10,1.1642e-10,2300
0.92532,311.66,-8.3495e-14,8.3495e-14,0,5.7378e-18,5.7378e-18,0.0014758,1,2320,1.1642e-10,1.1642e-10,2320
0.92346,311.77,-8.3373e-14,8.3373e-14,0,5.7759e-18,5.7759e-18,0.0014736,1,2340,1.1642e-10,1.1642e-10,2340
0.92161,311.89,-8.3251e-14,8.3251e-14,0,5.814e-18,5.814e-18,0.0014715,1,2360,1.1642e-10,1.1642e-10,2360
0.91975,312,-8.313e-14,8.313e-14,0,5.8521e-18,5.8521e-18,0.0014693,1,2380,1.1642e-10,1.1642e-10,2380
0.91789,312.11,-8.3008e-14,8.3008e-14,0,5.8903e-18,5.8903e-18,0.0014672,1,2400,1.1642e-10,1.1642e-10,2400
0.91603,312.22,-8.2886e-14,8.2886e-14,0,5.9284e-18,5.9284e-18,0.001465,1,2420,1.1642e-10,1.1642e-10,2420
0.91417,312.33,-8.2764e-14,8.2764e-14,0,5.9665e-18,5.9665e-18,0.0014629,1,2440,1.1642e-10,1.1642e-10,2440
0.91231,312.44,-8.2643e-14,8.2643e-14,0,6.0047e-18,6.0047e-18,0.0014607,1,2460,1.1642e-10,1.1642e-10,2460
0.91045,312.55,-8.2521e-14,8.2521e-14,0,6.0428e-18,6.0428e-18,0.0014586,1,2480,1.1642e-10,1.1642e-10,2480
0.90859,312.66,-8.2399e-14,8.2399e-14,0,6.0809e-18,6.0809e-18,0.0014564,1,2500,1.1642e-10,1.1642e-10,2500
0.90673,312.78,-8.2277e-14,8.2277e-14,0,6.119e-18,6.119e-18,0.0014543,1,2520,1.1642e-10,1.1642e-10,2520
0.90487,312.89,-8.2156e-14,8.2156e-14,0,6.1572e-18,6.1572e-18,0.0014521,1,2540,1.1642e-10,1.1642e-10,2540
0.90302,313,-8.2034e-14,8.2034e-14,0,6.1953e-18,6.1953e-18,0.00145,1,2560,1.1642e-10,1.1642e-10,2560
0.90116,313.11,-8.1912e-14,8.1912e-14,0,6.2334e-18,6.2334e-18,0.0014478,1,2580,1.1642e-10,1.1642e-10,2580
0.8993,313.22,-8.1791e-14,8.1791e-14,0,6.2716e-18,6.2716e-18,0.0014457,1,2600,1.1642e-10,1.1642e-10,2600
0.89744,313.33,-8.1669e-14,8.1669e-14,0,6.3097e-18,6.3097e-18,0.0014435,1,2620,1.1642e-10,1.1642e-10,2620
0.89558,313.44,-8.1547e-14,8.1547e-14,0,6.3478e-18,6.3478e-18,0.0014414,1,2640,1.1642e-10,1.1642e-10,2640
0.89372,313.55,-8.1425e-14,8.1425e-14,0,6.3859e-18,6.3859e-18,0.0014392,1,2660,1.1642e-10,1.1642e-10,2660
0.89186,313.67,-8.1304e-14,8.1304e-14,0,6.4241e-18,6.4241e-18,0.0014371,1,2680,1.1642e-10,1.1642e-10,2680
0.89,313.78,-8.1182e-14,8.1182e-14,0,6.4622e-18,6.4622e-18,0.0014349,1,2700,1.1642e-10,1.1642e-10,2700
0.88814,313.89,-8.106e-14,8.106e-14,0,6.5003e-18,6.5003e-18,0.0014328,1,2720,1.1642e-10,1.1642e-10,2720
0.88629,314,-8.0937e-14,8.0937e-14,0,6.538e-18,6.538e-18,0.0014306,1,2740,1.1642e-10,1.1642e-10,2740
0.88453,314.1,-8.0799e-14,8.0799e-14,0,6.5724e-18,6.5724e-18,0.0014281,1,2760,1.1642e-10,1.1642e-10,2760
0.88276,314.21,-8.0661e-14,8.0661e-14,0,6.6068e-18,6.6068e-18,0.0014257,1,2780,1.1642e-10,1.1642e-10,2780
0.88099,314.31,-8.0523e-14,8.0523e-14,0,6.6412e-18,6.6412e-18,0.0014233,1,2800,1.1642e-10,1.1642e-10,2800
0.87922,314.42,-8.0386e-14,8.0386e-14,0,6.6756e-18,6.6756e-18,0.0014208,1,2820,1.1642e-10,1.1642e-10,2820
0.87745,314.52,-8.0248e-14,8.0248e-14,0,6.7099e-18,6.7099e-18,0.0014184,1,2840,1.1642e-10,1.1642e-10,2840
0.87568,314.63,-8.011e-14,8.011e-14,0,6.7443e-18,6.7443e-18,0.001416,1,2860,1.1642e-10,1.1642e-10,2860
0.87391,314.73,-7.9972e-14,7.9972e-14,0,6.7787e-18,6.7787e-18,0.0014135,1,2880,1.1642e-10,1.1642e-10,2880
0.87214,314.84,-7.9834e-14,7.9834e-14,0,6.8131e-18,6.8131e-18,0.0014111,1,2900,1.1642e-10,1.1642e-10,2900
0.87037,314.94,-7.9697e-14,7.9697e-14,0,6.8475e-18,6.8475e-18,0.0014087,1,2920,1.1642e-10,1.1642e-10,2920
0.8686,315.05,-7.9559e-14,7.9559e-14,0,6.8818e-18,6.8818e-18,0.0014062,1,2940,1.1642e-10,1.1642e-10,2940
0.86683,315.15,-7.9421e-14,7.9421e-14,0,6.9162e-18,6.9162e-18,0.0014038,1,2960,1.1642e-10,1.1642e-10,2960
0.86506,315.26,-7.9283e-14,7.9283e-14,0,6.9506e-18,6.9506e-18,0.0014013,1,2980,1.1642e-10,1.1642e-10,2980
0.86329,315.36,-7.9146e-14,7.9146e-14,0,6.985e-18,6.985e-18,0.0013989,1,3000,1.1642e-10,1.1642e-10,3000
0.86152,315.47,-7.9008e-14,7.9008e-14,0,7.0194e-18,7.0194e-18,0.0013965,1,3020,1.1642e-10,1.1642e-10,3020
0.85975,315.57,-7.887e-14,7.887e-14,0,7.0537e-18,7.0537e-18,0.001394,1,3040,1.1642e-10,1.1642e-10,3040
0.85798,315.68,-7.8732e-14,7.8732e-14,0,7.0881e-18,7.0881e-18,0.0013916,1,3060,1.1642e-10,1.1642e-10,3060
0.85621,315.78,-7.8594e-14,7.8594e-14,0,7.1225e-18,7.1225e-18,0.0013892,1,3080,1.1642e-10,1.1642e-10,3080
0.85444,315.89,-7.8457e-14,7.8457e-14,0,7.1569e-18,7.1569e-18,0.0013867,1,3100,1.1642e-10,1.1642e-10,3100
0.85267,315.99,-7.8319e-14,7.8319e-14,0,7.1913e-18,7.1913e-18,0.0013843,1,3120,1.1642e-10,1.1642e-10,3120
0.85091,316.1,-7.818e-14,7.818e-14,0,7.2232e-18,7.2232e-18,0.0013818,1,3140,1.1642e-10,1.1642e-10,3140
0.84919,316.2,-7.8033e-14,7.8033e-14,0,7.2377e-18,7.2377e-18,0.0013792,1,3160,1.1642e-10,1.1642e-10,3160
0.84748,316.3,-7.7886e-14,7.7886e-14,0,7.2523e-18,7.2523e-18,0.0013766,1,3180,1.1642e-10,1.1642e-10,3180
0.84576,316.4,-7.7739e-14,7.7739e-14,0,7.2668e-18,7.2668e-18,0.001374,1,3200,1.1642e-10,1.1642e-10,3200
0.84404,316.5,-7.7592e-14,7.7592e-14,0,7.2813e-18,7.2813e-18,0.0013714,1,3220,1.1642e-10,1.1642e-10,3220
0.84233,316.6,-7.7444e-14,7.7444e-14,0,7.2959e-18,7.2959e-18,0.0013688,1,3240,1.1642e-10,1.1642e-10,3240
0.84061,316.71,-7.7297e-14,7.7297e-14,0,7.3104e-18,7.3104e-18,0.0013662,1,3260,1.1642e-10,1.1642e-10,3260
0.8389,316.81,-7.715e-14,7.715e-14,0,7.325e-18,7.325e-18,0.0013636,1,3280,1.1642e-10,1.1642e-10,3280
0.83718,316.91,-7.7003e-14,7.7003e-14,0,7.3395e-18,7.3395e-18,0.001361,1,3300,1.1642e-10,1.1642e-10,3300
0.83546,317.01,-7.6856e-14,7.6856e-14,0,7.354e-18,7.354e-18,0.0013584,1,3320,1.1642e-10,1.1642e-10,3320
0.83375,317.11,-7.6761e-14,7.6761e-14,0,7.3836e-18,7.3836e-18,0.0013558,1,3340,1.1642e-10,1.1642e-10,3340
0.83206,317.21,-7.661e-14,7.661e-14,0,7.4279e-18,7.4279e-18,0.0013532,1,3360,1.1642e-10,1.1642e-10,3360
0.83036,317.31,-7.6459e-14,7.6459e-14,0,7.4722e-18,7.4722e-18,0.0013505,1,3380,1.1642e-10,1.1642e-10,3380
0.82866,317.41,-7.6308e-14,7.6308e-14,0,7.5165e-18,7.5165e-18,0.0013478,1,3400,1.1642e-10,1.1642e-10,3400
0.82697,317.52,-7.6157e-14,7.6157e-14,0,7.5609e-18,7.5609e-18,0.0013452,1,3420,1.1642e-10,1.1642e-10,3420
0.82527,317.62,-7.5953e-14,7.5953e-14,0,7.6e-18,7.6e-18,0.0013425,1,3440,1.1642e-10,1.1642e-10,3440
0.82357,317.72,-7.5803e-14,7.5803e-14,0,7.6443e-18,7.6443e-18,0.0013398,1,3460,1.1642e-10,1.1642e-10,3460
0.82188,317.82,-7.5652e-14,7.5652e-14,0,7.6885e-18,7.6885e-18,0.0013372,1,3480,1.1642e-10,1.1642e-10,3480
0.82018,317.92,-7.5501e-14,7.5501e-14,0,7.7328e-18,7.7328e-18,0.0013345,1,3500,1.1642e-10,1.1642e-10,3500
0.81848,318.02,-7.535e-14,7.535e-14,0,7.7771e-18,7.7771e-18,0.0013318,1,3520,1.1642e-10,1.1642e-10,3520
0.81683,318.12,-7.5193e-14,7.5193e-14,0,7.8142e-18,7.8142e-18,0.001329,1,3540,1.1642e-10,1.1642e-10,3540
0.81522,318.21,-7.503e-14,7.503e-14,0,7.8452e-18,7.8452e-18,0.0013262,1,3560,1.1642e-10,1.1642e-10,3560
0.81361,318.3,-7.4867e-14,7.4867e-14,0,7.8762e-18,7.8762e-18,0.0013233,1,3580,1.1642e-10,1.1642e-10,3580
0.812,318.39,-7.4704e-14,7.4704e-14,0,7.9071e-18,7.9071e-18,0.0013204,1,3600,1.1642e-10,1.1642e-10,3600
0.81039,318.48,-7.4541e-14,7.4541e-14,0,7.9381e-18,7.9381e-18,0.0013175,1,3620,1.1642e-10,1.1642e-10,3620
0.80878,318.57,-7.4378e-14,7.4378e-14,0,7.9691e-18,7.9691e-18,0.0013146,1,3640,1.1642e-10,1.1642e-10,3640
0.80717,318.66,-7.4215e-14,7.4215e-14,0,8.0001e-18,8.0001e-18,0.0013118,1,3660,1.1642e-10,1.1642e-10,3660
0.80556,318.76,-7.4052e-14,7.4052e-14,0,8.0311e-18,8.0311e-18,0.0013089,1,3680,1.1642e-10,1.1642e-10,3680
0.80395,318.85,-7.3889e-14,7.3889e-14,0,8.062e-18,8.062e-18,0.001306,1,3700,1.1642e-10,1.1642e-10,3700
0.80234,318.94,-7.3726e-14,7.3726e-14,0,8.093e-18,8.093e-18,0.0013031,1,3720,1.1642e-10,1.1642e-10,3720
0.80073,319.03,-7.3563e-14,7.3563e-14,0,8.124e-18,8.124e-18,0.0013002,1,3740,1.1642e-10,1.1642e-10,3740
0.79912,319.12,-7.34e-14,7.34e-14,0,8.155e-18,8.155e-18,0.0012974,1,3760,1.1642e-10,1.1642e-10,3760
0.79751,319.21,-7.3237e-14,7.3237e-14,0,8.186e-18,8.186e-18,0.0012945,1,3780,1.1642e-10,1.1642e-10,3780
0.79589,319.3,-7.3074e-14,7.3074e-14,0,8.217e-18,8.217e-18,0.0012916,1,3800,1.1642e-10,1.1642e-10,3800
0.79428,319.4,-7.2911e-14,7.2911e-14,0,8.2479e-18,8.2479e-18,0.0012887,1,3820,1.1642e-10,1.1642e-10,3820
0.79267,319.49,-7.2748e-14,7.2748e-14,0,8.2789e-18,8.2789e-18,0.0012858,1,3840,1.1642e-10,1.1642e-10,3840
0.79106,319.58,-7.2585e-14,7.2585e-14,0,8.3099e-18,8.3099e-18,0.0012829,1,3860,1.1642e-10,1.1642e-10,3860
0.78945,319.67,-7.2422e-14,7.2422e-14,0,8.3409e-18,8.3409e-18,0.0012801,1,3880,1.1642e-10,1.1642e-10,3880
0.78784,319.76,-7.2259e-14,7.2259e-14,0,8.3719e-18,8.3719e-18,0.0012772,1,3900,1.1642e-10,1.1642e-10,3900
0.78623,319.85,-7.2096e-14,7.2096e-14,0,8.4028e-18,8.4028e-18,0.0012743,1,3920,1.1642e-10,1.1642e-10,3920
0.78465,319.94,-7.1928e-14,7.1928e-14,0,8.4252e-18,8.4252e-18,0.0012713,1,3940,1.1642e-10,1.1642e-10,3940
0.7831,320.04,-7.1756e-14,7.1756e-14,0,8.4404e-18,8.4404e-18,0.0012683,1,3960,1.1642e-10,1.1642e-10,3960
0.78155,320.13,-7.1583e-14,7.1583e-14,0,8.4557e-18,8.4557e-18,0.0012652,1,3980,1.1642e-10,1.1642e-10,3980
0.78,320.22,-7.1411e-14,7.1411e-14,0,8.471e-18,8.471e-18,0.0012622,1,4000,1.1642e-10,1.1642e-10,4000
0.77845,320.31,-7.1239e-14,7.1239e-14,0,8.4862e-18,8.4862e-18,0.0012592,1,4020,1.1642e-10,1.1642e-10,4020
0.7769,320.4,-7.1067e-14,7.1067e-14,0,8.5015e-18,8.5015e-18,0.0012561,1,4040,1.1642e-10,1.1642e-10,4040
0.77535,320.49,-7.0895e-14,7.0895e-14,0,8.5168e-18,8.5168e-18,0.0012531,1,4060,1.1642e-10,1.1642e-10,4060
0.7738,320.58,-7.0722e-14,7.0722e-14,0,8.532e-18,8.532e-18,0.00125,1,4080,1.1642e-10,1.1642e-10,4080
0.77225,320.67,-7.055e-14,7.055e-14,0,8.5473e-18,8.5473e-18,0.001247,1,4100,1.1642e-10,1.1642e-10,4100
0.7707,320.76,-7.0378e-14,7.0378e-14,0,8.5626e-18,8.5626e-18,0.0012439,1,4120,1.1642e-10,1.1642e-10,4120
0.76914,320.85,-7.0206e-14,7.0206e-14,0,8.5778e-18,8.5778e-18,0.0012409,1,4140,1.1642e-10,1.1642e-10,4140
0.76759,320.94,-7.0034e-14,7.0034e-14,0,8.5931e-18,8.5931e-18,0.0012379,1,4160,1.1642e-10,1.1642e-10,4160
0.76604,321.03,-6.9861e-14,6.9861e-14,0,8.6084e-18,8.6084e-18,0.0012348,1,4180,1.1642e-10,1.1642e-10,4180
0.76449,321.12,-6.9689e-14,6.9689e-14,0,8.6236e-18,8.6236e-18,0.0012318,1,4200,1.1642e-10,1.1642e-10,4200
0.76294,321.21,-6.9517e-14,6.9517e-14,0,8.6389e-18,8.6389e-18,0.0012287,1,4220,1.1642e-10,1.1642e-10,4220
0.76139,321.31,-6.9345e-14,6.9345e-14,0,8.6542e-18,8.6542e-18,0.0012257,1,4240,1.1642e-10,1.1642e-10,4240
0.75984,321.4,-6.9172e-14,6.9172e-14,0,8.6694e-18,8.6694e-18,0.0012226,1,4260,1.1642e-10,1.1642e-10,4260
0.75829,321.49,-6.9e-14,6.9e-14,0,8.6847e-18,8.6847e-18,0.0012196,1,4280,1.1642e-10,1.1642e-10,4280
0.75674,321.58,-6.8828e-14,6.8828e-14,0,8.7e-18,8.7e-18,0.0012165,1,4300,1.1642e-10,1.1642e-10,4300
0.75519,321.67,-6.8656e-14,6.8656e-14,0,8.7152e-18,8.7152e-18,0.0012135,1,4320,1.1642e-10,1.1642e-10,4320
0.75364,321.76,-6.8484e-14,6.8484e-14,0,8.7305e-18,8.7305e-18,0.0012105,1,4340,1.1642e-10,1.1642e-10,4340
0.75208,321.85,-6.8311e-14,6.8311e-14,0,8.7457e-18,8.7457e-18,0.0012074,1,4360,1.1642e-10,1.1642e-10,4360
0.75053,321.94,-6.8139e-14,6.8139e-14,0,8.761e-18,8.761e-18,0.0012044,1,4380,1.1642e-10,1.1642e-10,4380
0.74898,322.03,-6.7967e-14,6.7967e-14,0,8.7763e-18,8.7763e-18,0.0012013,1,4400,1.1642e-10,1.1642e-10,4400
0.74747,322.12,-6.779e-14,6.779e-14,0,8.7923e-18,8.7923e-18,0.0011982,1,4420,1.1642e-10,1.1642e-10,4420
0.74596,322.22,-6.7611e-14,6.7611e-14,0,8.8086e-18,8.8086e-18,0.001195,1,4440,1.1642e-10,1.1642e-10,4440
0.74446,322.31,-6.7433e-14,6.7433e-14,0,8.8248e-18,8.8248e-18,0.0011919,1,4460,1.1642e-10,1.1642e-10,4460
0.74295,322.4,-6.7254e-14,6.7254e-14,0,8.8411e-18,8.8411e-18,0.0011887,1,4480,1.1642e-10,1.1642e-10,4480
0.74145,322.49,-6.7075e-14,6.7075e-14,0,8.8573e-18,8.8573e-18,0.0011856,1,4500,1.1642e-10,1.1642e-10,4500
0.73994,322.58,-6.6897e-14,6.6897e-14,0,8.8736e-18,8.8736e-18,0.0011824,1,4520,1.1642e-10,1.1642e-10,4520
0.73844,322.68,-6.6718e-14,6.6718e-14,0,8.8898e-18,8.8898e-18,0.0011793,1,4540,1.1642e-10,1.1642e-10,4540
0.73693,322.77,-6.6539e-14,6.6539e-14,0,8.906e-18,8.906e-18,0.0011761,1,4560,1.1642e-10,1.1642e-10,4560
0.73543,322.86,-6.6361e-14,6.6361e-14,0,8.9223e-18,8.9223e-18,0.0011729,1,4580,1.1642e-10,1.1642e-10,4580
0.73392,322.95,-6.6182e-14,6.6182e-14,0,8.9385e-18,8.9385e-18,0.0011698,1,4600,1.1642e-10,1.1642e-10,4600
0.73242,323.05,-6.6003e-14,6.6003e-14,0,8.9548e-18,8.9548e-18,0.0011666,1,4620,1.1642e-10,1.1642e-10,4620
0.73091,323.14,-6.5825e-14,6.5825e-14,0,8.971e-18,8.971e-18,0.0011635,1,4640,1.1642e-10,1.1642e-10,4640
0.72941,323.23,-6.5646e-14,6.5646e-14,0,8.9873e-18,8.9873e-18,0.0011603,1,4660,1.1642e-10,1.1642e-10,4660
0.7279,323.32,-6.5468e-14,6.5468e-14,0,9.0035e-18,9.0035e-18,0.0011571,1,4680,1.1642e-10,1.1642e-10,4680
0.7264,323.41,-6.5289e-14,6.5289e-14,0,9.0198e-18,9.0198e-18,0.001154,1,4700,1.1642e-10,1.1642e-10,4700
0.72489,323.51,-6.511e-14,6.511e-14,0,9.036e-18,9.036e-18,0.0011508,1,4720,1.1642e-10,1.1642e-10,4720
0.72339,323.6,-6.4932e-14,6.4932e-14,0,9.0523e-18,9.0523e-18,0.0011477,1,4740,1.1642e-10,1.1642e-10,4740
0.72188,323.69,-6.4753e-14,6.4753e-14,0,9.0685e-18,9.0685e-18,0.0011445,1,4760,1.1642e-10,1.1642e-10,4760
0.72038,323.78,-6.4574e-14,6.4574e-14,0,9.0848e-18,9.0848e-18,0.0011414,1,4780,1.1642e-10,1.1642e-10,4780
0.71887,323.88,-6.4396e-14,6.4396e-14,0,9.101e-18,9.101e-18,0.0011382,1,4800,1.1642e-10,1.1642e-10,4800
0.71741,323.97,-6.4213e-14,6.4213e-14,0,9.1142e-18,9.1142e-18,0.001135,1,4820,1.1642e-10,1.1642e-10,4820
0.71596,324.06,-6.4029e-14,6.4029e-14,0,9.1265e-18,9.1265e-18,0.0011317,1,4840,1.1642e-10,1.1642e-10,4840
0.71451,324.15,-6.3844e-14,6.3844e-14,0,9.1388e-18,9.1388e-18,0.0011285,1,4860,1.1642e-10,1.1642e-10,4860
0.71307,324.24,-6.366e-14,6.366e-14,0,9.1511e-18,9.1511e-18,0.0011252,1,4880,1.1642e-10,1.1642e-10,4880
0.71162,324.33,-6.3476e-14,6.3476e-14,0,9.1634e-18,9.1634e-18,0.0011219,1,4900,1.1642e-10,1.1642e-10,4900
0.71017,324.42,-6.3292e-14,6.3292e-14,0,9.1757e-18,9.1757e-18,0.0011187,1,4920,1.1642e-10,1.1642e-10,4920
0.70872,324.51,-6.3108e-14,6.3108e-14,0,9.188e-18,9.188e-18,0.0011154,1,4940,1.1642e-10,1.1642e-10,4940
0.70727,324.6,-6.2924e-14,6.2924e-14,0,9.2004e-18,9.2004e-18,0.0011122,1,4960,1.1642e-10,1.1642e-10,4960
0.70583,324.69,-6.2739e-14,6.2739e-14,0,9.2127e-18,9.2127e-18,0.0011089,1,4980,1.1642e-10,1.1642e-10,4980
0.70438,324.78,-6.2555e-14,6.2555e-14,0,9.225e-18,9.225e-18,0.0011057,1,5000,1.1642e-10,1.1642e-10,5000
0.70292,324.87,-6.2414e-14,6.2414e-14,0,9.2365e-18,9.2365e-18,0.0011024,1,5020,1.1642e-10,1.1642e-10,5020
0.70146,324.97,-6.223e-14,6.223e-14,0,9.2417e-18,9.2417e-18,0.0010992,1,5040,1.1642e-10,1.1642e-10,5040
0.7,325.06,-6.2045e-14,6.2045e-14,0,9.2469e-18,9.2469e-18,0.0010959,1,5060,1.1642e-10,1.1642e-10,5060
0.69854,325.16,-6.1861e-14,6.1861e-14,0,9.252e-18,9.252e-18,0.0010927,1,5080,1.1642e-10,1.1642e-10,5080
0.69708,325.25,-6.1634e-14,6.1634e-14,0,9.2508e-18,9.2508e-18,0.0010894,1,5100,1.1642e-10,1.1642e-10,5100
0.69562,325.35,-6.145e-14,6.145e-14,0,9.256e-18,9.256e-18,0.0010861,1,5120,1.1642e-10,1.1642e-10,5120
0.69416,325.44,-6.1266e-14,6.1266e-14,0,9.2612e-18,9.2612e-18,0.0010829,1,5140,1.1642e-10,1.1642e-10,5140
0.6927,325.54,-6.1082e-14,6.1082e-14,0,9.2664e-18,9.2664e-18,0.0010796,1,5160,1.1642e-10,1.1642e-10,5160
0.69124,325.63,-6.0898e-14,6.0898e-14,0,9.2715e-18,9.2715e-18,0.0010764,1,5180,1.1642e-10,1.1642e-10,5180
0.68979,325.73,-6.0713e-14,6.0713e-14,0,9.2769e-18,9.2769e-18,0.0010731,1,5200,1.1642e-10,1.1642e-10,5200
0.68841,325.81,-6.0526e-14,6.0526e-14,0,9.283e-18,9.283e-18,0.0010698,1,5220,1.1642e-10,1.1642e-10,5220
0.68703,325.9,-6.0339e-14,6.0339e-14,0,9.289e-18,9.289e-18,0.0010665,1,5240,1.1642e-10,1.1642e-10,5240
0.68564,325.99,-6.0152e-14,6.0152e-14,0,9.2951e-18,9.2951e-18,0.0010632,1,5260,1.1642e-10,1.1642e-10,5260
0.68426,326.08,-5.9965e-14,5.9965e-14,0,9.3012e-18,9.3012e-18,0.0010599,1,5280,1.1642e-10,1.1642e-10,5280
0.68288,326.16,-5.9778e-14,5.9778e-14,0,9.3072e-18,9.3072e-18,0.0010566,1,5300,1.1642e-10,1.1642e-10,5300
0.68149,326.25,-5.9591e-14,5.9591e-14,0,9.3133e-18,9.3133e-18,0.0010533,1,5320,1.1642e-10,1.1642e-10,5320
0.68011,326.34,-5.9403e-14,5.9403e-14,0,9.3194e-18,9.3194e-18,0.00105,1,5340,1.1642e-10,1.1642e-10,5340
0.67873,326.42,-5.9216e-14,5.9216e-14,0,9.3255e-18,9.3255e-18,0.0010467,1,5360,1.1642e-10,1.1642e-10,5360
0.67734,326.51,-5.9029e-14,5.9029e-14,0,9.3315e-18,9.3315e-18,0.0010434,1,5380,1.1642e-10,1.1642e-10,5380
0.67596,326.6,-5.8842e-14,5.8842e-14,0,9.3376e-18,9.3376e-18,0.00104,1,5400,1.1642e-10,1.1642e-10,5400
0.67458,326.68,-5.8655e-14,5.8655e-14,0,9.3437e-18,9.3437e-18,0.0010367,1,5420,1.1642e-10,1.1642e-10,5420
0.67319,326.77,-5.8468e-14,5.8468e-14,0,9.3497e-18,9.3497e-18,0.0010334,1,5440,1.1642e-10,1.1642e-10,5440
0.67181,326.86,-5.8281e-14,5.8281e-14,0,9.3558e-18,9.3558e-18,0.0010301,1,5460,1.1642e-10,1.1642e-10,5460
0.67043,326.95,-5.8094e-14,5.8094e-14,0,9.3619e-18,9.3619e-18,0.0010268,1,5480,1.1642e-10,1.1642e-10,5480
0.66904,327.03,-5.7907e-14,5.7907e-14,0,9.3679e-18,9.3679e-18,0.0010235,1,5500,1.1642e-10,1.1642e-10,5500
0.66766,327.12,-5.772e-14,5.772e-14,0,9.374e-18,9.374e-18,0.0010202,1,5520,1.1642e-10,1.1642e-10,5520
0.66628,327.21,-5.7533e-14,5.7533e-14,0,9.3801e-18,9.3801e-18,0.0010169,1,5540,1.1642e-10,1.1642e-10,5540
0.66489,327.29,-5.7346e-14,5.7346e-14,0,9.3862e-18,9.3862e-18,0.0010136,1,5560,1.1642e-10,1.1642e-10,5560
0.66351,327.38,-5.7159e-14,5.7159e-14,0,9.3922e-18,9.3922e-18,0.0010103,1,5580,1.1642e-10,1.1642e-10,5580
0.66213,327.47,-5.6972e-14,5.6972e-14,0,9.3967e-18,9.3967e-18,0.001007,1,5600,1.1642e-10,1.1642e-10,5600
0.66079,327.56,-5.6784e-14,5.6784e-14,0,9.3956e-18,9.3956e-18,0.0010037,1,5620,1.1642e-10,1.1642e-10,5620
0.65944,327.64,-5.6596e-14,5.6596e-14,0,9.3944e-18,9.3944e-18,0.0010003,1,5640,1.1642e-10,1.1642e-10,5640
0.65809,327.73,-5.6408e-14,5.6408e-14,0,9.3933e-18,9.3933e-18,0.00099702,1,5660,1.1642e-10,1.1642e-10,5660
0.65674,327.82,-5.622e-14,5.622e-14,0,9.3921e-18,9.3921e-18,0.0009937,1,5680,1.1642e-10,1.1642e-10,5680
0.6554,327.9,-5.6032e-14,5.6032e-14,0,9.391e-18,9.391e-18,0.00099038,1,5700,1.1642e-10,1.1642e-10,5700
0.65405,327.99,-5.5845e-14,5.5845e-14,0,9.3898e-18,9.3898e-18,0.00098706,1,5720,1.1642e-10,1.1642e-10,5720
0.6527,328.08,-5.5657e-14,5.5657e-14,0,9.3887e-18,9.3887e-18,0.00098374,1,5740,1.1642e-10,1.1642e-10,5740
0.65135,328.17,-5.5469e-14,5.5469e-14,0,9.3875e-18,9.3875e-18,0.00098042,1,5760,1.1642e-10,1.1642e-10,5760
0.65,328.25,-5.5281e-14,5.5281e-14,0,9.3864e-18,9.3864e-18,0.0009771,1,5780,1.1642e-10,1.1642e-10,5780
0.64866,328.34,-5.5093e-14,5.5093e-14,0,9.3852e-18,9.3852e-18,0.00097378,1,5800,1.1642e-10,1.1642e-10,5800
0.64731,328.43,-5.4905e-14,5.4905e-14,0,9.384e-18,9.384e-18,0.00097046,1,5820,1.1642e-10,1.1642e-10,5820
0.64596,328.52,-5.4718e-14,5.4718e-14,0,9.3829e-18,9.3829e-18,0.00096714,1,5840,1.1642e-10,1.1642e-10,5840
0.64461,328.6,-5.453e-14,5.453e-14,0,9.3817e-18,9.3817e-18,0.00096382,1,5860,1.1642e-10,1.1642e-10,5860
0.64327,328.69,-5.4342e-14,5.4342e-14,0,9.3806e-18,9.3806e-18,0.0009605,1,5880,1.1642e-10,1.1642e-10,5880
0.64192,328.78,-5.4154e-14,5.4154e-14,0,9.3794e-18,9.3794e-18,0.00095718,1,5900,1.1642e-10,1.1642e-10,5900
0.64057,328.87,-5.3966e-14,5.3966e-14,0,9.3783e-18,9.3783e-18,0.00095386,1,5920,1.1642e-10,1.1642e-10,5920
0.63922,328.95,-5.3778e-14,5.3778e-14,0,9.3771e-18,9.3771e-18,0.00095054,1,5940,1.1642e-10,1.1642e-10,5940
0.63788,329.04,-5.3591e-14,5.3591e-14,0,9.376e-18,9.376e-18,0.00094722,1,5960,1.1642e-10,1.1642e-10,5960
0.63653,329.13,-5.3403e-14,5.3403e-14,0,9.3748e-18,9.3748e-18,0.0009439,1,5980,1.1642e-10,1.1642e-10,5980
0.63518,329.21,-5.3215e-14,5.3215e-14,0,9.3737e-18,9.3737e-18,0.00094058,1,6000,1.1642e-10,1.1642e-10,6000
0.63383,329.3,-5.3027e-14,5.3027e-14,0,9.3725e-18,9.3725e-18,0.00093726,1,6020,1.1642e-10,1.1642e-10,6020
0.63249,329.39,-5.2839e-14,5.2839e-14,0,9.3714e-18,9.3714e-18,0.00093394,1,6040,1.1642e-10,1.1642e-10,6040
0.63114,329.48,-5.2652e-14,5.2652e-14,0,9.3702e-18,9.3702e-18,0.00093062,1,6060,1.1642e-10,1.1642e-10,6060
0.62983,329.56,-5.2464e-14,5.2464e-14,0,9.3689e-18,9.3689e-18,0.00092731,1,6080,1.1642e-10,1.1642e-10,6080
0.62856,329.64,-5.2277e-14,5.2277e-14,0,9.3672e-18,9.3672e-18,0.00092401,1,6100,1.1642e-10,1.1642e-10,6100
0.62729,329.72,-5.209e-14,5.209e-14,0,9.3656e-18,9.3656e-18,0.0009207,1,6120,1.1642e-10,1.1642e-10,6120
0.62602,329.79,-5.1903e-14,5.1903e-14,0,9.364e-18,9.364e-18,0.0009174,1,6140,1.1642e-10,1.1642e-10,6140
0.62475,329.87,-5.1716e-14,5.1716e-14,0,9.3624e-18,9.3624e-18,0.00091409,1,6160,1.1642e-10,1.1642e-10,6160
0.62348,329.95,-5.1529e-14,5.1529e-14,0,9.3608e-18,9.3608e-18,0.00091079,1,6180,1.1642e-10,1.1642e-10,6180
0.62221,330.03,-5.1342e-14,5.1342e-14,0,9.3592e-18,9.3592e-18,0.00090748,1,6200,1.1642e-10,1.1642e-10,6200
0.62094,330.11,-5.1155e-14,5.1155e-14,0,9.3576e-18,9.3576e-18,0.00090418,1,6220,1.1642e-10,1.1642e-10,6220
0.61967,330.18,-5.0968e-14,5.0968e-14,0,9.3559e-18,9.3559e-18,0.00090087,1,6240,1.1642e-10,1.1642e-10,6240
0.6184,330.26,-5.0781e-14,5.0781e-14,0,9.3543e-18,9.3543e-18,0.00089757,1,6260,1.1642e-10,1.1642e-10,6260
0.61713,330.34,-5.0594e-14,5.0594e-14,0,9.3527e-18,9.3527e-18,0.00089426,1,6280,1.1642e-10,1.1642e-10,6280
0.61586,330.42,-5.0407e-14,5.0407e-14,0,9.3511e-18,9.3511e-18,0.00089096,1,6300,1.1642e-10,1.1642e-10,6300
0.61459,330.5,-5.022e-14,5.022e-14,0,9.3495e-18,9.3495e-18,0.00088765,1,6320,1.1642e-10,1.1642e-10,6320
0.61332,330.57,-5.0033e-14,5.0033e-14,0,9.3479e-18,9.3479e-18,0.00088435,1,6340,1.1642e-10,1.1642e-10,6340
0.61205,330.65,-4.9846e-14,4.9846e-14,0,9.3462e-18,9.3462e-18,0.00088104,1,6360,1.1642e-10,1.1642e-10,6360
0.61078,330.73,-4.9659e-14,4.9659e-14,0,9.3446e-18,9.3446e-18,0.00087774,1,6380,1.1642e-10,1.1642e-10,6380
0.60951,330.81,-4.9472e-14,4.9472e-14,0,9.343e-18,9.343e-18,0.00087443,1,6400,1.1642e-10,1.1642e-10,6400
0.60824,330.89,-4.9285e-14,4.9285e-14,0,9.3414e-18,9.3414e-18,0.00087113,1,6420,1.1642e-10,1.1642e-10,6420
0.60697,330.97,-4.9099e-14,4.9099e-14,0,9.3398e-18,9.3398e-18,0.00086782,1,6440,1.1642e-10,1.1642e-10,6440
0.6057,331.04,-4.8912e-14,4.8912e-14,0,9.3382e-18,9.3382e-18,0.00086452,1,6460,1.1642e-10,1.1642e-10,6460
0.60442,331.13,-4.8725e-14,4.8725e-14,0,9.3253e-18,9.3253e-18,0.00086122,1,6480,1.1642e-10,1.1642e-10,6480
0.60313,331.21,-4.8538e-14,4.8538e-14,0,9.2989e-18,9.2989e-18,0.00085791,1,6500,1.1642e-10,1.1642e-10,6500
0.60184,331.3,-4.8351e-14,4.8351e-14,0,9.2726e-18,9.2726e-18,0.00085461,1,6520,1.1642e-10,1.1642e-10,6520
0.60056,331.38,-4.8164e-14,4.8164e-14,0,9.2462e-18,9.2462e-18,0.00085131,1,6540,1.1642e-10,1.1642e-10,6540
0.59927,331.47,-4.7977e-14,4.7977e-14,0,9.2199e-18,9.2199e-18,0.000848,1,6560,1.1642e-10,1.1642e-10,6560
0.59798,331.56,-4.779e-14,4.779e-14,0,9.1935e-18,9.1935e-18,0.0008447,1,6580,1.1642e-10,1.1642e-10,6580
0.5967,331.64,-4.7603e-14,4.7603e-14,0,9.1672e-18,9.1672e-18,0.0008414,1,6600,1.1642e-10,1.1642e-10,6600
0.59541,331.73,-4.7416e-14,4.7416e-14,0,9.1408e-18,9.1408e-18,0.00083809,1,6620,1.1642e-10,1.1642e-10,6620
0.59412,331.82,-4.723e-14,4.723e-14,0,9.1145e-18,9.1145e-18,0.00083479,1,6640,1.1642e-10,1.1642e-10,6640
0.59284,331.9,-4.7043e-14,4.7043e-14,0,9.0881e-18,9.0881e-18,0.00083149,1,6660,1.1642e-10,1.1642e-10,6660
0.59163,331.97,-4.6892e-14,4.6892e-14,0,9.092e-18,9.092e-18,0.00082826,1,6680,1.1642e-10,1.1642e-10,6680
0.59045,332.04,-4.6711e-14,4.6711e-14,0,9.1016e-18,9.1016e-18,0.00082506,1,6700,1.1642e-10,1.1642e-10,6700
0.58928,332.11,-4.653e-14,4.653e-14,0,9.1112e-18,9.1112e-18,0.00082186,1,6720,1.1642e-10,1.1642e-10,6720
0.5881,332.17,-4.6349e-14,4.6349e-14,0,9.1207e-18,9.1207e-18,0.00081866,1,6740,1.1642e-10,1.1642e-10,6740
0.58693,332.24,-4.6168e-14,4.6168e-14,0,9.1303e-18,9.1303e-18,0.00081547,1,6760,1.1642e-10,1.1642e-10,6760
0.58575,332.31,-4.5955e-14,4.5955e-14,0,9.1336e-18,9.1336e-18,0.00081227,1,6780,1.1642e-10,1.1642e-10,6780
0.58458,332.37,-4.5775e-14,4.5775e-14,0,9.1432e-18,9.1432e-18,0.00080907,1,6800,1.1642e-10,1.1642e-10,6800
0.58341,332.44,-4.5594e-14,4.5594e-14,0,9.1528e-18,9.1528e-18,0.00080587,1,6820,1.1642e-10,1.1642e-10,6820
0.58223,332.51,-4.5413e-14,4.5413e-14,0,9.1623e-18,9.1623e-18,0.00080268,1,6840,1.1642e-10,1.1642e-10,6840
0.58106,332.57,-4.5232e-14,4.5232e-14,0,9.1719e-18,9.1719e-18,0.00079948,1,6860,1.1642e-10,1.1642e-10,6860
0.57987,332.65,-4.5051e-14,4.5051e-14,0,9.1576e-18,9.1576e-18,0.00079628,1,6880,1.1642e-10,1.1642e-10,6880
0.57867,332.72,-4.487e-14,4.487e-14,0,9.14e-18,9.14e-18,0.00079309,1,6900,1.1642e-10,1.1642e-10,6900
0.57748,332.8,-4.4689e-14,4.4689e-14,0,9.1223e-18,9.1223e-18,0.00078989,1,6920,1.1642e-10,1.1642e-10,6920
0.57629,332.87,-4.4508e-14,4.4508e-14,0,9.1047e-18,9.1047e-18,0.00078669,1,6940,1.1642e-10,1.1642e-10,6940
0.57509,332.95,-4.4327e-14,4.4327e-14,0,9.0871e-18,9.0871e-18,0.00078349,1,6960,1.1642e-10,1.1642e-10,6960
0.5739,333.02,-4.4146e-14,4.4146e-14,0,9.0694e-18,9.0694e-18,0.0007803,1,6980,1.1642e-10,1.1642e-10,6980
0.57271,333.1,-4.3966e-14,4.3966e-14,0,9.0518e-18,9.0518e-18,0.0007771,1,7000,1.1642e-10,1.1642e-10,7000
0.57152,333.17,-4.3785e-14,4.3785e-14,0,9.0341e-18,9.0341e-18,0.0007739,1,7020,1.1642e-10,1.1642e-10,7020
0.57032,333.25,-4.3604e-14,4.3604e-14,0,9.0165e-18,9.0165e-18,0.0007707,1,7040,1.1642e-10,1.1642e-10,7040
0.56913,333.32,-4.3423e-14,4.3423e-14,0,8.9989e-18,8.9989e-18,0.00076751,1,7060,1.1642e-10,1.1642e-10,7060
0.56794,333.4,-4.3242e-14,4.3242e-14,0,8.9812e-18,8.9812e-18,0.00076431,1,7080,1.1642e-10,1.1642e-10,7080
0.56675,333.47,-4.3061e-14,4.3061e-14,0,8.9636e-18,8.9636e-18,0.00076111,1,7100,1.1642e-10,1.1642e-10,7100
0.56555,333.54,-4.288e-14,4.288e-14,0,8.9459e-18,8.9459e-18,0.00075792,1,7120,1.1642e-10,1.1642e-10,7120
0.56436,333.62,-4.2699e-14,4.2699e-14,0,8.9283e-18,8.9283e-18,0.00075472,1,7140,1.1642e-10,1.1642e-10,7140
0.56317,333.69,-4.2518e-14,4.2518e-14,0,8.9107e-18,8.9107e-18,0.00075152,1,7160,1.1642e-10,1.1642e-10,7160
0.56197,333.77,-4.2338e-14,4.2338e-14,0,8.893e-18,8.893e-18,0.00074832,1,7180,1.1642e-10,1.1642e-10,7180
0.56078,333.84,-4.2157e-14,4.2157e-14,0,8.8754e-18,8.8754e-18,0.00074513,1,7200,1.1642e-10,1.1642e-10,7200
0.55959,333.92,-4.1976e-14,4.1976e-14,0,8.8577e-18,8.8577e-18,0.00074193,1,7220,1.1642e-10,1.1642e-10,7220
0.5584,333.99,-4.1795e-14,4.1795e-14,0,8.8401e-18,8.8401e-18,0.00073873,1,7240,1.1642e-10,1.1642e-10,7240
0.5572,334.07,-4.1614e-14,4.1614e-14,0,8.8225e-18,8.8225e-18,0.00073553,1,7260,1.1642e-10,1.1642e-10,7260
0.55607,334.13,-4.144e-14,4.144e-14,0,8.8119e-18,8.8119e-18,0.00073246,1,7280,1.1642e-10,1.1642e-10,7280
0.55495,334.2,-4.1267e-14,4.1267e-14,0,8.8023e-18,8.8023e-18,0.0007294,1,7300,1.1642e-10,1.1642e-10,7300
0.55383,334.26,-4.1094e-14,4.1094e-14,0,8.7927e-18,8.7927e-18,0.00072634,1,7320,1.1642e-10,1.1642e-10,7320
0.55271,334.32,-4.0921e-14,4.0921e-14,0,8.7832e-18,8.7832e-18,0.00072329,1,7340,1.1642e-10,1.1642e-10,7340
0.55158,334.39,-4.0748e-14,4.0748e-14,0,8.7736e-18,8.7736e-18,0.00072023,1,7360,1.1642e-10,1.1642e-10,7360
0.55046,334.45,-4.0575e-14,4.0575e-14,0,8.764e-18,8.764e-18,0.00071717,1,7380,1.1642e-10,1.1642e-10,7380
0.54934,334.51,-4.0402e-14,4.0402e-14,0,8.7544e-18,8.7544e-18,0.00071411,1,7400,1.1642e-10,1.1642e-10,7400
0.54822,334.58,-4.0229e-14,4.0229e-14,0,8.7448e-18,8.7448e-18,0.00071105,1,7420,1.1642e-10,1.1642e-10,7420
0.54709,334.64,-4.0056e-14,4.0056e-14,0,8.7352e-18,8.7352e-18,0.00070799,1,7440,1.1642e-10,1.1642e-10,7440
0.54597,334.71,-3.9883e-14,3.9883e-14,0,8.7256e-18,8.7256e-18,0.00070494,1,7460,1.1642e-10,1.1642e-10,7460
0.54485,334.77,-3.971e-14,3.971e-14,0,8.716e-18,8.716e-18,0.00070188,1,7480,1.1642e-10,1.1642e-10,7480
0.54373,334.83,-3.9537e-14,3.9537e-14,0,8.7064e-18,8.7064e-18,0.00069882,1,7500,1.1642e-10,1.1642e-10,7500
0.5426,334.9,-3.9364e-14,3.9364e-14,0,8.6968e-18,8.6968e-18,0.00069576,1,7520,1.1642e-10,1.1642e-10,7520
0.54148,334.96,-3.9191e-14,3.9191e-14,0,8.6872e-18,8.6872e-18,0.0006927,1,7540,1.1642e-10,1.1642e-10,7540
0.54036,335.02,-3.9018e-14,3.9018e-14,0,8.6777e-18,8.6777e-18,0.00068965,1,7560,1.1642e-10,1.1642e-10,7560
0.53924,335.09,-3.8845e-14,3.8845e-14,0,8.6681e-18,8.6681e-18,0.00068659,1,7580,1.1642e-10,1.1642e-10,7580
0.53812,335.15,-3.8672e-14,3.8672e-14,0,8.6585e-18,8.6585e-18,0.00068353,1,7600,1.1642e-10,1.1642e-10,7600
0.53699,335.21,-3.8499e-14,3.8499e-14,0,8.6489e-18,8.6489e-18,0.00068047,1,7620,1.1642e-10,1.1642e-10,7620
0.53587,335.28,-3.8326e-14,3.8326e-14,0,8.6393e-18,8.6393e-18,0.00067741,1,7640,1.1642e-10,1.1642e-10,7640
0.53475,335.34,-3.8153e-14,3.8153e-14,0,8.6297e-18,8.6297e-18,0.00067435,1,7660,1.1642e-10,1.1642e-10,7660
0.53363,335.41,-3.798e-14,3.798e-14,0,8.6201e-18,8.6201e-18,0.0006713,1,7680,1.1642e-10,1.1642e-10,7680
0.5325,335.47,-3.7807e-14,3.7807e-14,0,8.6105e-18,8.6105e-18,0.00066824,1,7700,1.1642e-10,1.1642e-10,7700
0.53138,335.53,-3.7634e-14,3.7634e-14,0,8.6009e-18,8.6009e-18,0.00066518,1,7720,1.1642e-10,1.1642e-10,7720
0.53026,335.6,-3.7461e-14,3.7461e-14,0,8.5903e-18,8.5903e-18,0.00066213,1,7740,1.1642e-10,1.1642e-10,7740
0.52915,335.66,-3.7291e-14,3.7291e-14,0,8.5719e-18,8.5719e-18,0.00065912,1,7760,1.1642e-10,1.1642e-10,7760
0.52803,335.73,-3.712e-14,3.712e-14,0,8.5536e-18,8.5536e-18,0.00065611,1,7780,1.1642e-10,1.1642e-10,7780
0.52692,335.8,-3.695e-14,3.695e-14,0,8.5352e-18,8.5352e-18,0.0006531,1,7800,1.1642e-10,1.1642e-10,7800
0.5258,335.87,-3.678e-14,3.678e-14,0,8.5168e-18,8.5168e-18,0.00065009,1,7820,1.1642e-10,1.1642e-10,7820
0.52469,335.93,-3.661e-14,3.661e-14,0,8.4985e-18,8.4985e-18,0.00064709,1,7840,1.1642e-10,1.1642e-10,7840
0.52357,336,-3.644e-14,3.644e-14,0,8.4801e-18,8.4801e-18,0.00064408,1,7860,1.1642e-10,1.1642e-10,7860
0.52246,336.07,-3.627e-14,3.627e-14,0,8.4617e-18,8.4617e-18,0.00064107,1,7880,1.1642e-10,1.1642e-10,7880
0.52134,336.14,-3.6099e-14,3.6099e-14,0,8.4434e-18,8.4434e-18,0.00063806,1,7900,1.1642e-10,1.1642e-10,7900
0.52023,336.2,-3.5929e-14,3.5929e-14,0,8.425e-18,8.425e-18,0.00063505,1,7920,1.1642e-10,1.1642e-10,7920
0.51911,336.27,-3.5759e-14,3.5759e-14,0,8.4066e-18,8.4066e-18,0.00063205,1,7940,1.1642e-10,1.1642e-10,7940
0.518,336.34,-3.5589e-14,3.5589e-14,0,8.3882e-18,8.3882e-18,0.00062904,1,7960,1.1642e-10,1.1642e-10,7960
0.51688,336.41,-3.5419e-14,3.5419e-14,0,8.3699e-18,8.3699e-18,0.00062603,1,7980,1.1642e-10,1.1642e-10,7980
0.51577,336.47,-3.5248e-14,3.5248e-14,0,8.3515e-18,8.3515e-18,0.00062302,1,8000,1.1642e-10,1.1642e-10,8000
0.51465,336.54,-3.5078e-14,3.5078e-14,0,8.3331e-18,8.3331e-18,0.00062001,1,8020,1.1642e-10,1.1642e-10,8020
0.51354,336.61,-3.4908e-14,3.4908e-14,0,8.3148e-18,8.3148e-18,0.00061701,1,8040,1.1642e-10,1.1642e-10,8040
0.51243,336.68,-3.4738e-14,3.4738e-14,0,8.2964e-18,8.2964e-18,0.000614,1,8060,1.1642e-10,1.1642e-10,8060
0.51131,336.74,-3.4568e-14,3.4568e-14,0,8.278e-18,8.278e-18,0.00061099,1,8080,1.1642e-10,1.1642e-10,8080
0.5102,336.81,-3.4398e-14,3.4398e-14,0,8.2597e-18,8.2597e-18,0.00060798,1,8100,1.1642e-10,1.1642e-10,8100
0.50908,336.88,-3.4227e-14,3.4227e-14,0,8.2413e-18,8.2413e-18,0.00060497,1,8120,1.1642e-10,1.1642e-10,8120
0.50798,336.94,-3.4059e-14,3.4059e-14,0,8.2131e-18,8.2131e-18,0.000602,1,8140,1.1642e-10,1.1642e-10,8140
0.50697,336.99,-3.3903e-14,3.3903e-14,0,8.1147e-18,8.1147e-18,0.00059924,1,8160,1.1642e-10,1.1642e-10,8160
0.50596,337.04,-3.3747e-14,3.3747e-14,0,8.0163e-18,8.0163e-18,0.00059649,1,8180,1.1642e-10,1.1642e-10,8180
0.50494,337.08,-3.3591e-14,3.3591e-14,0,7.9179e-18,7.9179e-18,0.00059373,1,8200,1.1642e-10,1.1642e-10,8200
0.50393,337.13,-3.3436e-14,3.3436e-14,0,7.8195e-18,7.8195e-18,0.00059098,1,8220,1.1642e-10,1.1642e-10,8220
0.50292,337.18,-3.328e-14,3.328e-14,0,7.7211e-18,7.7211e-18,0.00058823,1,8240,1.1642e-10,1.1642e-10,8240
0.50191,337.22,-3.3124e-14,3.3124e-14,0,7.6227e-18,7.6227e-18,0.00058547,1,8260,1.1642e-10,1.1642e-10,8260
0.5009,337.27,-3.2968e-14,3.2968e-14,0,7.5242e-18,7.5242e-18,0.00058272,1,8280,1.1642e-10,1.1642e-10,8280
0.49988,337.32,-3.2812e-14,3.2812e-14,0,7.4258e-18,7.4258e-18,0.00057996,1,8300,1.1642e-10,1.1642e-10,8300
0.49887,337.37,-3.2656e-14,3.2656e-14,0,7.3274e-18,7.3274e-18,0.00057721,1,8320,1.1642e-10,1.1642e-10,8320
0.49786,337.41,-3.2523e-14,3.2523e-14,0,7.2927e-18,7.2927e-18,0.00057446,1,8340,1.1642e-10,1.1642e-10,8340
0.49683,337.47,-3.2367e-14,3.2367e-14,0,7.3705e-18,7.3705e-18,0.00057171,1,8360,1.1642e-10,1.1642e-10,8360
0.49581,337.52,-3.2212e-14,3.2212e-14,0,7.4482e-18,7.4482e-18,0.00056896,1,8380,1.1642e-10,1.1642e-10,8380
0.49479,337.57,-3.2056e-14,3.2056e-14,0,7.5259e-18,7.5259e-18,0.00056621,1,8400,1.1642e-10,1.1642e-10,8400
0.49377,337.62,-3.19e-14,3.19e-14,0,7.6036e-18,7.6036e-18,0.00056346,1,8420,1.1642e-10,1.1642e-10,8420
0.49275,337.67,-3.1723e-14,3.1723e-14,0,7.676e-18,7.676e-18,0.00056071,1,8440,1.1642e-10,1.1642e-10,8440
0.49173,337.72,-3.1567e-14,3.1567e-14,0,7.7537e-18,7.7537e-18,0.00055796,1,8460,1.1642e-10,1.1642e-10,8460
0.4907,337.78,-3.1412e-14,3.1412e-14,0,7.8314e-18,7.8314e-18,0.00055521,1,8480,1.1642e-10,1.1642e-10,8480
0.48968,337.83,-3.1256e-14,3.1256e-14,0,7.909e-18,7.909e-18,0.00055246,1,8500,1.1642e-10,1.1642e-10,8500
0.48866,337.88,-3.1101e-14,3.1101e-14,0,7.9867e-18,7.9867e-18,0.00054971,1,8520,1.1642e-10,1.1642e-10,8520
0.48763,337.94,-3.0945e-14,3.0945e-14,0,8.0024e-18,8.0024e-18,0.00054696,1,8540,1.1642e-10,1.1642e-10,8540
0.48659,338,-3.079e-14,3.079e-14,0,7.9661e-18,7.9661e-18,0.00054422,1,8560,1.1642e-10,1.1642e-10,8560
0.48555,338.06,-3.0635e-14,3.0635e-14,0,7.9298e-18,7.9298e-18,0.00054147,1,8580,1.1642e-10,1.1642e-10,8580
0.48451,338.12,-3.048e-14,3.048e-14,0,7.8935e-18,7.8935e-18,0.00053873,1,8600,1.1642e-10,1.1642e-10,8600
0.48347,338.18,-3.0324e-14,3.0324e-14,0,7.8572e-18,7.8572e-18,0.00053599,1,8620,1.1642e-10,1.1642e-10,8620
0.48244,338.24,-3.0169e-14,3.0169e-14,0,7.8209e-18,7.8209e-18,0.00053325,1,8640,1.1642e-10,1.1642e-10,8640
0.4814,338.3,-3.0014e-14,3.0014e-14,0,7.7846e-18,7.7846e-18,0.0005305,1,8660,1.1642e-10,1.1642e-10,8660
0.48036,338.36,-2.9859e-14,2.9859e-14,0,7.7483e-18,7.7483e-18,0.00052776,1,8680,1.1642e-10,1.1642e-10,8680
0.47932,338.42,-2.9704e-14,2.9704e-14,0,7.712e-18,7.712e-18,0.00052502,1,8700,1.1642e-10,1.1642e-10,8700
0.47828,338.48,-2.9548e-14,2.9548e-14,0,7.6757e-18,7.6757e-18,0.00052227,1,8720,1.1642e-10,1.1642e-10,8720
0.47724,338.54,-2.9393e-14,2.9393e-14,0,7.6394e-18,7.6394e-18,0.00051953,1,8740,1.1642e-10,1.1642e-10,8740
0.4762,338.6,-2.9238e-14,2.9238e-14,0,7.6031e-18,7.6031e-18,0.00051679,1,8760,1.1642e-10,1.1642e-10,8760
0.47516,338.66,-2.9083e-14,2.9083e-14,0,7.5668e-18,7.5668e-18,0.00051404,1,8780,1.1642e-10,1.1642e-10,8780
0.47413,338.72,-2.8928e-14,2.8928e-14,0,7.5305e-18,7.5305e-18,0.0005113,1,8800,1.1642e-10,1.1642e-10,8800
0.47309,338.78,-2.8772e-14,2.8772e-14,0,7.4942e-18,7.4942e-18,0.00050856,1,8820,1.1642e-10,1.1642e-10,8820
0.47205,338.84,-2.8617e-14,2.8617e-14,0,7.4579e-18,7.4579e-18,0.00050581,1,8840,1.1642e-10,1.1642e-10,8840
0.47101,338.9,-2.8462e-14,2.8462e-14,0,7.4216e-18,7.4216e-18,0.00050307,1,8860,1.1642e-10,1.1642e-10,8860
0.46997,338.96,-2.8307e-14,2.8307e-14,0,7.3853e-18,7.3853e-18,0.00050033,1,8880,1.1642e-10,1.1642e-10,8880
0.46893,339.02,-2.8152e-14,2.8152e-14,0,7.349e-18,7.349e-18,0.00049758,1,8900,1.1642e-10,1.1642e-10,8900
0.46789,339.08,-2.7996e-14,2.7996e-14,0,7.3127e-18,7.3127e-18,0.00049484,1,8920,1.1642e-10,1.1642e-10,8920
0.4669,339.13,-2.7851e-14,2.7851e-14,0,7.2836e-18,7.2836e-18,0.00049226,1,8940,1.1642e-10,1.1642e-10,8940
0.46595,339.18,-2.7713e-14,2.7713e-14,0,7.2604e-18,7.2604e-18,0.00048982,1,8960,1.1642e-10,1.1642e-10,8960
0.46499,339.23,-2.7575e-14,2.7575e-14,0,7.2371e-18,7.2371e-18,0.00048738,1,8980,1.1642e-10,1.1642e-10,8980
0.46403,339.28,-2.7436e-14,2.7436e-14,0,7.2138e-18,7.2138e-18,0.00048494,1,9000,1.1642e-10,1.1642e-10,9000
0.46308,339.33,-2.7298e-14,2.7298e-14,0,7.1906e-18,7.1906e-18,0.0004825,1,9020,1.1642e-10,1.1642e-10,9020
0.46212,339.38,-2.716e-14,2.716e-14,0,7.1673e-18,7.1673e-18,0.00048006,1,9040,1.1642e-10,1.1642e-10,9040
0.46116,339.43,-2.7022e-14,2.7022e-14,0,7.1441e-18,7.1441e-18,0.00047762,1,9060,1.1642e-10,1.1642e-10,9060
0.46021,339.48,-2.6884e-14,2.6884e-14,0,7.1208e-18,7.1208e-18,0.00047518,1,9080,1.1642e-10,1.1642e-10,9080
0.45925,339.53,-2.6746e-14,2.6746e-14,0,7.0975e-18,7.0975e-18,0.00047274,1,9100,1.1642e-10,1.1642e-10,9100
0.4583,339.58,-2.6608e-14,2.6608e-14,0,7.0743e-18,7.0743e-18,0.0004703,1,9120,1.1642e-10,1.1642e-10,9120
0.45734,339.63,-2.647e-14,2.647e-14,0,7.051e-18,7.051e-18,0.00046787,1,9140,1.1642e-10,1.1642e-10,9140
0.45638,339.68,-2.6332e-14,2.6332e-14,0,7.0278e-18,7.0278e-18,0.00046543,1,9160,1.1642e-10,1.1642e-10,9160
0.45543,339.73,-2.6194e-14,2.6194e-14,0,7.0045e-18,7.0045e-18,0.00046299,1,9180,1.1642e-10,1.1642e-10,9180
0.45447,339.78,-2.6056e-14,2.6056e-14,0,6.9812e-18,6.9812e-18,0.00046055,1,9200,1.1642e-10,1.1642e-10,9200
0.45352,339.83,-2.5918e-14,2.5918e-14,0,6.958e-18,6.958e-18,0.00045811,1,9220,1.1642e-10,1.1642e-10,9220
0.45256,339.88,-2.578e-14,2.578e-14,0,6.9347e-18,6.9347e-18,0.00045567,1,9240,1.1642e-10,1.1642e-10,9240
0.4516,339.93,-2.5642e-14,2.5642e-14,0,6.9115e-18,6.9115e-18,0.00045323,1,9260,1.1642e-10,1.1642e-10,9260
0.45065,339.97,-2.5504e-14,2.5504e-14,0,6.8882e-18,6.8882e-18,0.00045079,1,9280,1.1642e-10,1.1642e-10,9280
0.44969,340.02,-2.5366e-14,2.5366e-14,0,6.8649e-18,6.8649e-18,0.00044835,1,9300,1.1642e-10,1.1642e-10,9300
0.44873,340.07,-2.5228e-14,2.5228e-14,0,6.8417e-18,6.8417e-18,0.00044591,1,9320,1.1642e-10,1.1642e-10,9320
0.44778,340.12,-2.509e-14,2.509e-14,0,6.8184e-18,6.8184e-18,0.00044347,1,9340,1.1642e-10,1.1642e-10,9340
0.44682,340.17,-2.4952e-14,2.4952e-14,0,6.7952e-18,6.7952e-18,0.00044103,1,9360,1.1642e-10,1.1642e-10,9360
0.44587,340.22,-2.4814e-14,2.4814e-14,0,6.7719e-18,6.7719e-18,0.00043859,1,9380,1.1642e-10,1.1642e-10,9380
0.44491,340.27,-2.4676e-14,2.4676e-14,0,6.7486e-18,6.7486e-18,0.00043615,1,9400,1.1642e-10,1.1642e-10,9400
0.44395,340.33,-2.4541e-14,2.4541e-14,0,6.7324e-18,6.7324e-18,0.00043376,1,9420,1.1642e-10,1.1642e-10,9420
0.44299,340.38,-2.4406e-14,2.4406e-14,0,6.7182e-18,6.7182e-18,0.00043139,1,9440,1.1642e-10,1.1642e-10,9440
0.44203,340.44,-2.4272e-14,2.4272e-14,0,6.704e-18,6.704e-18,0.00042901,1,9460,1.1642e-10,1.1642e-10,9460
0.44107,340.5,-2.4138e-14,2.4138e-14,0,6.6897e-18,6.6897e-18,0.00042664,1,9480,1.1642e-10,1.1642e-10,9480
0.44011,340.55,-2.4003e-14,2.4003e-14,0,6.6755e-18,6.6755e-18,0.00042426,1,9500,1.1642e-10,1.1642e-10,9500
0.43915,340.61,-2.3869e-14,2.3869e-14,0,6.6613e-18,6.6613e-18,0.00042189,1,9520,1.1642e-10,1.1642e-10,9520
0.43819,340.67,-2.3735e-14,2.3735e-14,0,6.647e-18,6.647e-18,0.00041952,1,9540,1.1642e-10,1.1642e-10,9540
0.43723,340.72,-2.3601e-14,2.3601e-14,0,6.6328e-18,6.6328e-18,0.00041714,1,9560,1.1642e-10,1.1642e-10,9560
0.43627,340.78,-2.3466e-14,2.3466e-14,0,6.6186e-18,6.6186e-18,0.00041477,1,9580,1.1642e-10,1.1642e-10,9580
0.43531,340.83,-2.3332e-14,2.3332e-14,0,6.6043e-18,6.6043e-18,0.0004124,1,9600,1.1642e-10,1.1642e-10,9600
0.43436,340.89,-2.3198e-14,2.3198e-14,0,6.5901e-18,6.5901e-18,0.00041002,1,9620,1.1642e-10,1.1642e-10,9620
0.4334,340.95,-2.3063e-14,2.3063e-14,0,6.5759e-18,6.5759e-18,0.00040765,1,9640,1.1642e-10,1.1642e-10,9640
0.43244,341,-2.2929e-14,2.2929e-14,0,6.5616e-18,6.5616e-18,0.00040527,1,9660,1.1642e-10,1.1642e-10,9660
0.43148,341.06,-2.2795e-14,2.2795e-14,0,6.5474e-18,6.5474e-18,0.0004029,1,9680,1.1642e-10,1.1642e-10,9680
0.43052,341.12,-2.266e-14,2.266e-14,0,6.5332e-18,6.5332e-18,0.00040053,1,9700,1.1642e-10,1.1642e-10,9700
0.42956,341.17,-2.2526e-14,2.2526e-14,0,6.5189e-18,6.5189e-18,0.00039815,1,9720,1.1642e-10,1.1642e-10,9720
0.4286,341.23,-2.2392e-14,2.2392e-14,0,6.5047e-18,6.5047e-18,0.00039578,1,9740,1.1642e-10,1.1642e-10,9740
0.42764,341.29,-2.2258e-14,2.2258e-14,0,6.4905e-18,6.4905e-18,0.00039341,1,9760,1.1642e-10,1.1642e-10,9760
0.42668,341.34,-2.2123e-14,2.2123e-14,0,6.4762e-18,6.4762e-18,0.00039103,1,9780,1.1642e-10,1.1642e-10,9780
0.42572,341.4,-2.1989e-14,2.1989e-14,0,6.462e-18,6.462e-18,0.00038866,1,9800,1.1642e-10,1.1642e-10,9800
0.42482,341.44,-2.1867e-14,2.1867e-14,0,6.369e-18,6.369e-18,0.0003865,1,9820,1.1642e-10,1.1642e-10,9820
0.42394,341.48,-2.1748e-14,2.1748e-14,0,6.255e-18,6.255e-18,0.0003844,1,9840,1.1642e-10,1.1642e-10,9840
0.42306,341.52,-2.1629e-14,2.1629e-14,0,6.1411e-18,6.1411e-18,0.0003823,1,9860,1.1642e-10,1.1642e-10,9860
0.42218,341.55,-2.1511e-14,2.1511e-14,0,6.0271e-18,6.0271e-18,0.00038021,1,9880,1.1642e-10,1.1642e-10,9880
0.4213,341.59,-2.1392e-14,2.1392e-14,0,5.9131e-18,5.9131e-18,0.00037811,1,9900,1.1642e-10,1.1642e-10,9900
0.42042,341.63,-2.1273e-14,2.1273e-14,0,5.7991e-18,5.7991e-18,0.00037601,1,9920,1.1642e-10,1.1642e-10,9920
0.41954,341.66,-2.1154e-14,2.1154e-14,0,5.6851e-18,5.6851e-18,0.00037391,1,9940,1.1642e-10,1.1642e-10,9940
0.41866,341.7,-2.1036e-14,2.1036e-14,0,5.5712e-18,5.5712e-18,0.00037181,1,9960,1.1642e-10,1.1642e-10,9960
0.41778,341.74,-2.0917e-14,2.0917e-14,0,5.4572e-18,5.4572e-18,0.00036971,1,9980,1.1642e-10,1.1642e-10,9980
0.4169,341.78,-2.0798e-14,2.0798e-14,0,5.3432e-18,5.3432e-18,0.00036761,1,10000,1.1642e-10,1.1642e-10,10000
0.41601,341.82,-2.0694e-14,2.0694e-14,0,5.4304e-18,5.4304e-18,0.00036551,1,10020,1.1642e-10,1.1642e-10,10020
0.41512,341.86,-2.0575e-14,2.0575e-14,0,5.514e-18,5.514e-18,0.00036341,1,10040,1.1642e-10,1.1642e-10,10040
0.41423,341.91,-2.0456e-14,2.0456e-14,0,5.5975e-18,5.5975e-18,0.00036132,1,10060,1.1642e-10,1.1642e-10,10060
0.41334,341.95,-2.0337e-14,2.0337e-14,0,5.681e-18,5.681e-18,0.00035922,1,10080,1.1642e-10,1.1642e-10,10080
0.41244,341.99,-2.0204e-14,2.0204e-14,0,5.7606e-18,5.7606e-18,0.00035712,1,10100,1.1642e-10,1.1642e-10,10100
0.41155,342.04,-2.0086e-14,2.0086e-14,0,5.8441e-18,5.8441e-18,0.00035502,1,10120,1.1642e-10,1.1642e-10,10120
0.41066,342.08,-1.9967e-14,1.9967e-14,0,5.9276e-18,5.9276e-18,0.00035292,1,10140,1.1642e-10,1.1642e-10,10140
0.40977,342.12,-1.9848e-14,1.9848e-14,0,6.0111e-18,6.0111e-18,0.00035082,1,10160,1.1642e-10,1.1642e-10,10160
0.40888,342.16,-1.9729e-14,1.9729e-14,0,6.0945e-18,6.0945e-18,0.00034872,1,10180,1.1642e-10,1.1642e-10,10180
0.40798,342.21,-1.9611e-14,1.9611e-14,0,6.1518e-18,6.1518e-18,0.00034663,1,10200,1.1642e-10,1.1642e-10,10200
0.40708,342.26,-1.9494e-14,1.9494e-14,0,6.1107e-18,6.1107e-18,0.00034456,1,10220,1.1642e-10,1.1642e-10,10220
0.40618,342.31,-1.9377e-14,1.9377e-14,0,6.0696e-18,6.0696e-18,0.0003425,1,10240,1.1642e-10,1.1642e-10,10240
0.40528,342.36,-1.926e-14,1.926e-14,0,6.0284e-18,6.0284e-18,0.00034043,1,10260,1.1642e-10,1.1642e-10,10260
0.40439,342.41,-1.9143e-14,1.9143e-14,0,5.9873e-18,5.9873e-18,0.00033836,1,10280,1.1642e-10,1.1642e-10,10280
0.40349,342.46,-1.9027e-14,1.9027e-14,0,5.9462e-18,5.9462e-18,0.0003363,1,10300,1.1642e-10,1.1642e-10,10300
0.40259,342.51,-1.891e-14,1.891e-14,0,5.9051e-18,5.9051e-18,0.00033423,1,10320,1.1642e-10,1.1642e-10,10320
0.40169,342.56,-1.8793e-14,1.8793e-14,0,5.864e-18,5.864e-18,0.00033216,1,10340,1.1642e-10,1.1642e-10,10340
0.40079,342.61,-1.8676e-14,1.8676e-14,0,5.8229e-18,5.8229e-18,0.0003301,1,10360,1.1642e-10,1.1642e-10,10360
0.39989,342.66,-1.8559e-14,1.8559e-14,0,5.7818e-18,5.7818e-18,0.00032803,1,10380,1.1642e-10,1.1642e-10,10380
0.39899,342.71,-1.8442e-14,1.8442e-14,0,5.7407e-18,5.7407e-18,0.00032597,1,10400,1.1642e-10,1.1642e-10,10400
0.39809,342.76,-1.8325e-14,1.8325e-14,0,5.6996e-18,5.6996e-18,0.0003239,1,10420,1.1642e-10,1.1642e-10,10420
0.39719,342.81,-1.8208e-14,1.8208e-14,0,5.6584e-18,5.6584e-18,0.00032183,1,10440,1.1642e-10,1.1642e-10,10440
0.39629,342.86,-1.8091e-14,1.8091e-14,0,5.6173e-18,5.6173e-18,0.00031977,1,10460,1.1642e-10,1.1642e-10,10460
0.39539,342.91,-1.7974e-14,1.7974e-14,0,5.5762e-18,5.5762e-18,0.0003177,1,10480,1.1642e-10,1.1642e-10,10480
0.39449,342.96,-1.7857e-14,1.7857e-14,0,5.5351e-18,5.5351e-18,0.00031563,1,10500,1.1642e-10,1.1642e-10,10500
0.39359,343.01,-1.7741e-14,1.7741e-14,0,5.494e-18,5.494e-18,0.00031357,1,10520,1.1642e-10,1.1642e-10,10520
0.39269,343.06,-1.7624e-14,1.7624e-14,0,5.4529e-18,5.4529e-18,0.0003115,1,10540,1.1642e-10,1.1642e-10,10540
0.39179,343.11,-1.7507e-14,1.7507e-14,0,5.4118e-18,5.4118e-18,0.00030943,1,10560,1.1642e-10,1.1642e-10,10560
0.39089,343.16,-1.739e-14,1.739e-14,0,5.3707e-18,5.3707e-18,0.00030737,1,10580,1.1642e-10,1.1642e-10,10580
0.39,343.21,-1.7277e-14,1.7277e-14,0,5.3337e-18,5.3337e-18,0.00030537,1,10600,1.1642e-10,1.1642e-10,10600
0.38918,343.25,-1.7178e-14,1.7178e-14,0,5.3118e-18,5.3118e-18,0.00030362,1,10620,1.1642e-10,1.1642e-10,10620
0.38836,343.28,-1.7079e-14,1.7079e-14,0,5.2898e-18,5.2898e-18,0.00030187,1,10640,1.1642e-10,1.1642e-10,10640
0.38753,343.32,-1.698e-14,1.698e-14,0,5.2679e-18,5.2679e-18,0.00030013,1,10660,1.1642e-10,1.1642e-10,10660
0.38671,343.35,-1.6881e-14,1.6881e-14,0,5.2459e-18,5.2459e-18,0.00029838,1,10680,1.1642e-10,1.1642e-10,10680
0.38588,343.39,-1.6782e-14,1.6782e-14,0,5.224e-18,5.224e-18,0.00029663,1,10700,1.1642e-10,1.1642e-10,10700
0.38506,343.42,-1.6683e-14,1.6683e-14,0,5.202e-18,5.202e-18,0.00029488,1,10720,1.1642e-10,1.1642e-10,10720
0.38424,343.46,-1.6584e-14,1.6584e-14,0,5.1801e-18,5.1801e-18,0.00029313,1,10740,1.1642e-10,1.1642e-10,10740
0.38341,343.49,-1.6485e-14,1.6485e-14,0,5.1582e-18,5.1582e-18,0.00029138,1,10760,1.1642e-10,1.1642e-10,10760
0.38259,343.53,-1.6387e-14,1.6387e-14,0,5.1362e-18,5.1362e-18,0.00028963,1,10780,1.1642e-10,1.1642e-10,10780
0.38176,343.56,-1.6288e-14,1.6288e-14,0,5.1143e-18,5.1143e-18,0.00028789,1,10800,1.1642e-10,1.1642e-10,10800
0.38094,343.6,-1.6189e-14,1.6189e-14,0,5.0923e-18,5.0923e-18,0.00028614,1,10820,1.1642e-10,1.1642e-10,10820
0.38012,343.63,-1.609e-14,1.609e-14,0,5.0704e-18,5.0704e-18,0.00028439,1,10840,1.1642e-10,1.1642e-10,10840
0.37929,343.67,-1.5991e-14,1.5991e-14,0,5.0484e-18,5.0484e-18,0.00028264,1,10860,1.1642e-10,1.1642e-10,10860
0.37847,343.7,-1.5892e-14,1.5892e-14,0,5.0265e-18,5.0265e-18,0.00028089,1,10880,1.1642e-10,1.1642e-10,10880
0.37764,343.74,-1.5793e-14,1.5793e-14,0,5.0045e-18,5.0045e-18,0.00027914,1,10900,1.1642e-10,1.1642e-10,10900
0.37682,343.77,-1.5694e-14,1.5694e-14,0,4.9826e-18,4.9826e-18,0.0002774,1,10920,1.1642e-10,1.1642e-10,10920
0.376,343.81,-1.5595e-14,1.5595e-14,0,4.9606e-18,4.9606e-18,0.00027565,1,10940,1.1642e-10,1.1642e-10,10940
0.37517,343.84,-1.5496e-14,1.5496e-14,0,4.9387e-18,4.9387e-18,0.0002739,1,10960,1.1642e-10,1.1642e-10,10960
0.37435,343.88,-1.5397e-14,1.5397e-14,0,4.9167e-18,4.9167e-18,0.00027215,1,10980,1.1642e-10,1.1642e-10,10980
0.37352,343.92,-1.5298e-14,1.5298e-14,0,4.8948e-18,4.8948e-18,0.0002704,1,11000,1.1642e-10,1.1642e-10,11000
0.3727,343.95,-1.52e-14,1.52e-14,0,4.8729e-18,4.8729e-18,0.00026865,1,11020,1.1642e-10,1.1642e-10,11020
0.37188,343.99,-1.5101e-14,1.5101e-14,0,4.8509e-18,4.8509e-18,0.00026691,1,11040,1.1642e-10,1.1642e-10,11040
0.37105,344.02,-1.5002e-14,1.5002e-14,0,4.829e-18,4.829e-18,0.00026516,1,11060,1.1642e-10,1.1642e-10,11060
0.37022,344.06,-1.4904e-14,1.4904e-14,0,4.8109e-18,4.8109e-18,0.00026343,1,11080,1.1642e-10,1.1642e-10,11080
0.36939,344.11,-1.4808e-14,1.4808e-14,0,4.7977e-18,4.7977e-18,0.00026173,1,11100,1.1642e-10,1.1642e-10,11100
0.36855,344.16,-1.4711e-14,1.4711e-14,0,4.7845e-18,4.7845e-18,0.00026003,1,11120,1.1642e-10,1.1642e-10,11120
0.36771,344.2,-1.4615e-14,1.4615e-14,0,4.7713e-18,4.7713e-18,0.00025832,1,11140,1.1642e-10,1.1642e-10,11140
0.36687,344.25,-1.4519e-14,1.4519e-14,0,4.7582e-18,4.7582e-18,0.00025662,1,11160,1.1642e-10,1.1642e-10,11160
0.36604,344.3,-1.4423e-14,1.4423e-14,0,4.745e-18,4.745e-18,0.00025492,1,11180,1.1642e-10,1.1642e-10,11180
0.3652,344.35,-1.4326e-14,1.4326e-14,0,4.7318e-18,4.7318e-18,0.00025322,1,11200,1.1642e-10,1.1642e-10,11200
0.36436,344.39,-1.423e-14,1.423e-14,0,4.7186e-18,4.7186e-18,0.00025152,1,11220,1.1642e-10,1.1642e-10,11220
0.36353,344.44,-1.4134e-14,1.4134e-14,0,4.7054e-18,4.7054e-18,0.00024982,1,11240,1.1642e-10,1.1642e-10,11240
0.36269,344.49,-1.4037e-14,1.4037e-14,0,4.6922e-18,4.6922e-18,0.00024811,1,11260,1.1642e-10,1.1642e-10,11260
0.36185,344.54,-1.3941e-14,1.3941e-14,0,4.679e-18,4.679e-18,0.00024641,1,11280,1.1642e-10,1.1642e-10,11280
0.36101,344.58,-1.3845e-14,1.3845e-14,0,4.6658e-18,4.6658e-18,0.00024471,1,11300,1.1642e-10,1.1642e-10,11300
0.36018,344.63,-1.3749e-14,1.3749e-14,0,4.6526e-18,4.6526e-18,0.00024301,1,11320,1.1642e-10,1.1642e-10,11320
0.35934,344.68,-1.3652e-14,1.3652e-14,0,4.6394e-18,4.6394e-18,0.00024131,1,11340,1.1642e-10,1.1642e-10,11340
0.3585,344.72,-1.3556e-14,1.3556e-14,0,4.6262e-18,4.6262e-18,0.00023961,1,11360,1.1642e-10,1.1642e-10,11360
0.35767,344.77,-1.346e-14,1.346e-14,0,4.613e-18,4.613e-18,0.00023791,1,11380,1.1642e-10,1.1642e-10,11380
0.35683,344.82,-1.3364e-14,1.3364e-14,0,4.5998e-18,4.5998e-18,0.0002362,1,11400,1.1642e-10,1.1642e-10,11400
0.35599,344.87,-1.3267e-14,1.3267e-14,0,4.5866e-18,4.5866e-18,0.0002345,1,11420,1.1642e-10,1.1642e-10,11420
0.35515,344.91,-1.3171e-14,1.3171e-14,0,4.5734e-18,4.5734e-18,0.0002328,1,11440,1.1642e-10,1.1642e-10,11440
0.35432,344.96,-1.3075e-14,1.3075e-14,0,4.5602e-18,4.5602e-18,0.0002311,1,11460,1.1642e-10,1.1642e-10,11460
0.35351,345,-1.2986e-14,1.2986e-14,0,4.497e-18,4.497e-18,0.00022953,1,11480,1.1642e-10,1.1642e-10,11480
0.35274,345.04,-1.2906e-14,1.2906e-14,0,4.374e-18,4.374e-18,0.00022812,1,11500,1.1642e-10,1.1642e-10,11500
0.35197,345.08,-1.2827e-14,1.2827e-14,0,4.2511e-18,4.2511e-18,0.00022671,1,11520,1.1642e-10,1.1642e-10,11520
0.3512,345.12,-1.2747e-14,1.2747e-14,0,4.1281e-18,4.1281e-18,0.00022531,1,11540,1.1642e-10,1.1642e-10,11540
0.35043,345.16,-1.2667e-14,1.2667e-14,0,4.0052e-18,4.0052e-18,0.0002239,1,11560,1.1642e-10,1.1642e-10,11560
0.34966,345.2,-1.2588e-14,1.2588e-14,0,3.8823e-18,3.8823e-18,0.00022249,1,11580,1.1642e-10,1.1642e-10,11580
0.34889,345.24,-1.2508e-14,1.2508e-14,0,3.7593e-18,3.7593e-18,0.00022108,1,11600,1.1642e-10,1.1642e-10,11600
0.34812,345.28,-1.2428e-14,1.2428e-14,0,3.6364e-18,3.6364e-18,0.00021967,1,11620,1.1642e-10,1.1642e-10,11620
0.34735,345.32,-1.2349e-14,1.2349e-14,0,3.5135e-18,3.5135e-18,0.00021826,1,11640,1.1642e-10,1.1642e-10,11640
0.34658,345.36,-1.2269e-14,1.2269e-14,0,3.3905e-18,3.3905e-18,0.00021685,1,11660,1.1642e-10,1.1642e-10,11660
0.3458,345.4,-1.2198e-14,1.2198e-14,0,3.4119e-18,3.4119e-18,0.00021545,1,11680,1.1642e-10,1.1642e-10,11680
0.34502,345.44,-1.2118e-14,1.2118e-14,0,3.5018e-18,3.5018e-18,0.00021404,1,11700,1.1642e-10,1.1642e-10,11700
0.34424,345.49,-1.2038e-14,1.2038e-14,0,3.5918e-18,3.5918e-18,0.00021263,1,11720,1.1642e-10,1.1642e-10,11720
0.34346,345.54,-1.1958e-14,1.1958e-14,0,3.6818e-18,3.6818e-18,0.00021122,1,11740,1.1642e-10,1.1642e-10,11740
0.34268,345.58,-1.1879e-14,1.1879e-14,0,3.7718e-18,3.7718e-18,0.00020981,1,11760,1.1642e-10,1.1642e-10,11760
0.3419,345.63,-1.1791e-14,1.1791e-14,0,3.8591e-18,3.8591e-18,0.0002084,1,11780,1.1642e-10,1.1642e-10,11780
0.34112,345.67,-1.1711e-14,1.1711e-14,0,3.949e-18,3.949e-18,0.00020699,1,11800,1.1642e-10,1.1642e-10,11800
0.34034,345.72,-1.1631e-14,1.1631e-14,0,4.039e-18,4.039e-18,0.00020559,1,11820,1.1642e-10,1.1642e-10,11820
0.33955,345.76,-1.1552e-14,1.1552e-14,0,4.1289e-18,4.1289e-18,0.00020418,1,11840,1.1642e-10,1.1642e-10,11840
0.33877,345.81,-1.1472e-14,1.1472e-14,0,4.2188e-18,4.2188e-18,0.00020277,1,11860,1.1642e-10,1.1642e-10,11860
0.33798,345.87,-1.1392e-14,1.1392e-14,0,4.1995e-18,4.1995e-18,0.00020136,1,11880,1.1642e-10,1.1642e-10,11880
0.33718,345.92,-1.1313e-14,1.1313e-14,0,4.1649e-18,4.1649e-18,0.00019995,1,11900,1.1642e-10,1.1642e-10,11900
0.33638,345.98,-1.1233e-14,1.1233e-14,0,4.1303e-18,4.1303e-18,0.00019854,1,11920,1.1642e-10,1.1642e-10,11920
0.33558,346.04,-1.1153e-14,1.1153e-14,0,4.0957e-18,4.0957e-18,0.00019714,1,11940,1.1642e-10,1.1642e-10,11940
0.33478,346.09,-1.1074e-14,1.1074e-14,0,4.0611e-18,4.0611e-18,0.00019573,1,11960,1.1642e-10,1.1642e-10,11960
0.33399,346.15,-1.0994e-14,1.0994e-14,0,4.0265e-18,4.0265e-18,0.00019432,1,11980,1.1642e-10,1.1642e-10,11980
0.33319,346.21,-1.0914e-14,1.0914e-14,0,3.9919e-18,3.9919e-18,0.00019291,1,12000,1.1642e-10,1.1642e-10,12000
0.33239,346.27,-1.0835e-14,1.0835e-14,0,3.9573e-18,3.9573e-18,0.0001915,1,12020,1.1642e-10,1.1642e-10,12020
0.33159,346.32,-1.0755e-14,1.0755e-14,0,3.9227e-18,3.9227e-18,0.00019009,1,12040,1.1642e-10,1.1642e-10,12040
0.33079,346.38,-1.0675e-14,1.0675e-14,0,3.8881e-18,3.8881e-18,0.00018868,1,12060,1.1642e-10,1.1642e-10,12060
0.32999,346.44,-1.0595e-14,1.0595e-14,0,3.8535e-18,3.8535e-18,0.00018728,1,12080,1.1642e-10,1.1642e-10,12080
0.3292,346.49,-1.0516e-14,1.0516e-14,0,3.8189e-18,3.8189e-18,0.00018587,1,12100,1.1642e-10,1.1642e-10,12100
0.3284,346.55,-1.0436e-14,1.0436e-14,0,3.7843e-18,3.7843e-18,0.00018446,1,12120,1.1642e-10,1.1642e-10,12120
0.3276,346.61,-1.0356e-14,1.0356e-14,0,3.7497e-18,3.7497e-18,0.00018305,1,12140,1.1642e-10,1.1642e-10,12140
0.3268,346.67,-1.0277e-14,1.0277e-14,0,3.7151e-18,3.7151e-18,0.00018164,1,12160,1.1642e-10,1.1642e-10,12160
0.326,346.72,-1.0197e-14,1.0197e-14,0,3.6806e-18,3.6806e-18,0.00018023,1,12180,1.1642e-10,1.1642e-10,12180
0.3252,346.78,-1.0117e-14,1.0117e-14,0,3.646e-18,3.646e-18,0.00017883,1,12200,1.1642e-10,1.1642e-10,12200
0.32441,346.84,-1.0038e-14,1.0038e-14,0,3.6114e-18,3.6114e-18,0.00017742,1,12220,1.1642e-10,1.1642e-10,12220
0.32361,346.89,-9.9579e-15,9.9579e-15,0,3.5768e-18,3.5768e-18,0.00017601,1,12240,1.1642e-10,1.1642e-10,12240
0.32281,346.95,-9.8783e-15,9.8783e-15,0,3.5422e-18,3.5422e-18,0.0001746,1,12260,1.1642e-10,1.1642e-10,12260
0.32206,347.01,-9.813e-15,9.813e-15,0,3.5197e-18,3.5197e-18,0.00017345,1,12280,1.1642e-10,1.1642e-10,12280
0.32133,347.07,-9.7497e-15,9.7497e-15,0,3.4988e-18,3.4988e-18,0.00017233,1,12300,1.1642e-10,1.1642e-10,12300
0.32059,347.13,-9.6864e-15,9.6864e-15,0,3.4779e-18,3.4779e-18,0.00017121,1,12320,1.1642e-10,1.1642e-10,12320
0.31985,347.19,-9.6231e-15,9.6231e-15,0,3.457e-18,3.457e-18,0.00017009,1,12340,1.1642e-10,1.1642e-10,12340
0.31911,347.25,-9.5598e-15,9.5598e-15,0,3.4361e-18,3.4361e-18,0.00016897,1,12360,1.1642e-10,1.1642e-10,12360
0.31837,347.31,-9.4964e-15,9.4964e-15,0,3.4151e-18,3.4151e-18,0.00016785,1,12380,1.1642e-10,1.1642e-10,12380
0.31763,347.37,-9.4331e-15,9.4331e-15,0,3.3942e-18,3.3942e-18,0.00016673,1,12400,1.1642e-10,1.1642e-10,12400
0.3169,347.43,-9.3698e-15,9.3698e-15,0,3.3733e-18,3.3733e-18,0.00016561,1,12420,1.1642e-10,1.1642e-10,12420
0.31616,347.48,-9.3065e-15,9.3065e-15,0,3.3524e-18,3.3524e-18,0.00016449,1,12440,1.1642e-10,1.1642e-10,12440
0.31542,347.54,-9.2432e-15,9.2432e-15,0,3.3315e-18,3.3315e-18,0.00016337,1,12460,1.1642e-10,1.1642e-10,12460
0.31468,347.6,-9.1798e-15,9.1798e-15,0,3.3106e-18,3.3106e-18,0.00016226,1,12480,1.1642e-10,1.1642e-10,12480
0.31394,347.66,-9.1165e-15,9.1165e-15,0,3.2897e-18,3.2897e-18,0.00016114,1,12500,1.1642e-10,1.1642e-10,12500
0.3132,347.72,-9.0532e-15,9.0532e-15,0,3.2688e-18,3.2688e-18,0.00016002,1,12520,1.1642e-10,1.1642e-10,12520
0.31247,347.78,-8.9899e-15,8.9899e-15,0,3.2479e-18,3.2479e-18,0.0001589,1,12540,1.1642e-10,1.1642e-10,12540
0.31173,347.84,-8.9266e-15,8.9266e-15,0,3.227e-18,3.227e-18,0.00015778,1,12560,1.1642e-10,1.1642e-10,12560
0.31099,347.9,-8.8632e-15,8.8632e-15,0,3.2061e-18,3.2061e-18,0.00015666,1,12580,1.1642e-10,1.1642e-10,12580
0.31025,347.96,-8.7999e-15,8.7999e-15,0,3.1852e-18,3.1852e-18,0.00015554,1,12600,1.1642e-10,1.1642e-10,12600
0.30951,348.02,-8.7366e-15,8.7366e-15,0,3.1643e-18,3.1643e-18,0.00015442,1,12620,1.1642e-10,1.1642e-10,12620
0.30877,348.08,-8.6733e-15,8.6733e-15,0,3.1434e-18,3.1434e-18,0.0001533,1,12640,1.1642e-10,1.1642e-10,12640
0.30804,348.14,-8.61e-15,8.61e-15,0,3.1224e-18,3.1224e-18,0.00015218,1,12660,1.1642e-10,1.1642e-10,12660
0.3073,348.2,-8.5466e-15,8.5466e-15,0,3.1015e-18,3.1015e-18,0.00015106,1,12680,1.1642e-10,1.1642e-10,12680
0.30656,348.26,-8.4833e-15,8.4833e-15,0,3.0806e-18,3.0806e-18,0.00014994,1,12700,1.1642e-10,1.1642e-10,12700
0.30582,348.32,-8.42e-15,8.42e-15,0,3.0597e-18,3.0597e-18,0.00014882,1,12720,1.1642e-10,1.1642e-10,12720
0.30508,348.38,-8.3568e-15,8.3568e-15,0,3.0409e-18,3.0409e-18,0.00014771,1,12740,1.1642e-10,1.1642e-10,12740
0.30433,348.45,-8.2948e-15,8.2948e-15,0,3.0381e-18,3.0381e-18,0.00014661,1,12760,1.1642e-10,1.1642e-10,12760
0.30357,348.53,-8.2329e-15,8.2329e-15,0,3.0353e-18,3.0353e-18,0.00014552,1,12780,1.1642e-10,1.1642e-10,12780
0.30282,348.61,-8.1709e-15,8.1709e-15,0,3.0325e-18,3.0325e-18,0.00014442,1,12800,1.1642e-10,1.1642e-10,12800
0.30206,348.68,-8.1089e-15,8.1089e-15,0,3.0296e-18,3.0296e-18,0.00014333,1,12820,1.1642e-10,1.1642e-10,12820
0.30131,348.76,-8.0469e-15,8.0469e-15,0,3.0268e-18,3.0268e-18,0.00014223,1,12840,1.1642e-10,1.1642e-10,12840
0.30056,348.83,-7.9849e-15,7.9849e-15,0,3.024e-18,3.024e-18,0.00014113,1,12860,1.1642e-10,1.1642e-10,12860
0.2998,348.91,-7.9229e-15,7.9229e-15,0,3.0212e-18,3.0212e-18,0.00014004,1,12880,1.1642e-10,1.1642e-10,12880
0.29905,348.99,-7.8609e-15,7.8609e-15,0,3.0184e-18,3.0184e-18,0.00013894,1,12900,1.1642e-10,1.1642e-10,12900
0.29829,349.06,-7.7989e-15,7.7989e-15,0,3.0156e-18,3.0156e-18,0.00013785,1,12920,1.1642e-10,1.1642e-10,12920
0.29754,349.14,-7.7369e-15,7.7369e-15,0,3.0127e-18,3.0127e-18,0.00013675,1,12940,1.1642e-10,1.1642e-10,12940
0.29678,349.21,-7.6749e-15,7.6749e-15,0,3.0099e-18,3.0099e-18,0.00013566,1,12960,1.1642e-10,1.1642e-10,12960
0.29603,349.29,-7.6129e-15,7.6129e-15,0,3.0071e-18,3.0071e-18,0.00013456,1,12980,1.1642e-10,1.1642e-10,12980
0.29527,349.37,-7.5509e-15,7.5509e-15,0,3.0043e-18,3.0043e-18,0.00013346,1,13000,1.1642e-10,1.1642e-10,13000
0.29452,349.44,-7.4889e-15,7.4889e-15,0,3.0015e-18,3.0015e-18,0.00013237,1,13020,1.1642e-10,1.1642e-10,13020
0.29377,349.52,-7.427e-15,7.427e-15,0,2.9987e-18,2.9987e-18,0.00013127,1,13040,1.1642e-10,1.1642e-10,13040
0.29301,349.59,-7.365e-15,7.365e-15,0,2.9958e-18,2.9958e-18,0.00013018,1,13060,1.1642e-10,1.1642e-10,13060
0.29226,349.67,-7.303e-15,7.303e-15,0,2.993e-18,2.993e-18,0.00012908,1,13080,1.1642e-10,1.1642e-10,13080
0.2915,349.75,-7.241e-15,7.241e-15,0,2.9902e-18,2.9902e-18,0.00012799,1,13100,1.1642e-10,1.1642e-10,13100
0.29075,349.82,-7.179e-15,7.179e-15,0,2.9874e-18,2.9874e-18,0.00012689,1,13120,1.1642e-10,1.1642e-10,13120
0.29,349.9,-7.1182e-15,7.1182e-15,0,2.974e-18,2.974e-18,0.00012582,1,13140,1.1642e-10,1.1642e-10,13140
0.28928,349.99,-7.0664e-15,7.0664e-15,0,2.8845e-18,2.8845e-18,0.0001249,1,13160,1.1642e-10,1.1642e-10,13160
0.28856,350.08,-7.0146e-15,7.0146e-15,0,2.7951e-18,2.7951e-18,0.00012398,1,13180,1.1642e-10,1.1642e-10,13180
0.28784,350.17,-6.9628e-15,6.9628e-15,0,2.7057e-18,2.7057e-18,0.00012307,1,13200,1.1642e-10,1.1642e-10,13200
0.28712,350.25,-6.911e-15,6.911e-15,0,2.6163e-18,2.6163e-18,0.00012215,1,13220,1.1642e-10,1.1642e-10,13220
0.2864,350.34,-6.8592e-15,6.8592e-15,0,2.5269e-18,2.5269e-18,0.00012124,1,13240,1.1642e-10,1.1642e-10,13240
0.28568,350.43,-6.8074e-15,6.8074e-15,0,2.4375e-18,2.4375e-18,0.00012032,1,13260,1.1642e-10,1.1642e-10,13260
0.28496,350.52,-6.7556e-15,6.7556e-15,0,2.3481e-18,2.3481e-18,0.00011941,1,13280,1.1642e-10,1.1642e-10,13280
0.28425,350.61,-6.7038e-15,6.7038e-15,0,2.2587e-18,2.2587e-18,0.00011849,1,13300,1.1642e-10,1.1642e-10,13300
0.28353,350.7,-6.652e-15,6.652e-15,0,2.1693e-18,2.1693e-18,0.00011758,1,13320,1.1642e-10,1.1642e-10,13320
0.28281,350.79,-6.6065e-15,6.6065e-15,0,2.1206e-18,2.1206e-18,0.00011669,1,13340,1.1642e-10,1.1642e-10,13340
0.28211,350.88,-6.56e-15,6.56e-15,0,2.1488e-18,2.1488e-18,0.00011587,1,13360,1.1642e-10,1.1642e-10,13360
0.28141,350.98,-6.5135e-15,6.5135e-15,0,2.1771e-18,2.1771e-18,0.00011505,1,13380,1.1642e-10,1.1642e-10,13380
0.28071,351.08,-6.4669e-15,6.4669e-15,0,2.2054e-18,2.2054e-18,0.00011423,1,13400,1.1642e-10,1.1642e-10,13400
0.28001,351.17,-6.4204e-15,6.4204e-15,0,2.2337e-18,2.2337e-18,0.0001134,1,13420,1.1642e-10,1.1642e-10,13420
0.27931,351.27,-6.3695e-15,6.3695e-15,0,2.2604e-18,2.2604e-18,0.00011258,1,13440,1.1642e-10,1.1642e-10,13440
0.27861,351.36,-6.323e-15,6.323e-15,0,2.2887e-18,2.2887e-18,0.00011176,1,13460,1.1642e-10,1.1642e-10,13460
0.27791,351.46,-6.2765e-15,6.2765e-15,0,2.317e-18,2.317e-18,0.00011094,1,13480,1.1642e-10,1.1642e-10,13480
0.2772,351.56,-6.2299e-15,6.2299e-15,0,2.3452e-18,2.3452e-18,0.00011012,1,13500,1.1642e-10,1.1642e-10,13500
0.2765,351.65,-6.1834e-15,6.1834e-15,0,2.3735e-18,2.3735e-18,0.00010929,1,13520,1.1642e-10,1.1642e-10,13520
0.2758,351.76,-6.1369e-15,6.1369e-15,0,2.3809e-18,2.3809e-18,0.00010847,1,13540,1.1642e-10,1.1642e-10,13540
0.27508,351.87,-6.0904e-15,6.0904e-15,0,2.3709e-18,2.3709e-18,0.00010765,1,13560,1.1642e-10,1.1642e-10,13560
0.27437,351.98,-6.0439e-15,6.0439e-15,0,2.3609e-18,2.3609e-18,0.00010683,1,13580,1.1642e-10,1.1642e-10,13580
0.27365,352.09,-5.9974e-15,5.9974e-15,0,2.3509e-18,2.3509e-18,0.00010601,1,13600,1.1642e-10,1.1642e-10,13600
0.27294,352.2,-5.9509e-15,5.9509e-15,0,2.3409e-18,2.3409e-18,0.00010518,1,13620,1.1642e-10,1.1642e-10,13620
0.27222,352.31,-5.9044e-15,5.9044e-15,0,2.3309e-18,2.3309e-18,0.00010436,1,13640,1.1642e-10,1.1642e-10,13640
0.27151,352.42,-5.8579e-15,5.8579e-15,0,2.3209e-18,2.3209e-18,0.00010354,1,13660,1.1642e-10,1.1642e-10,13660
0.2708,352.53,-5.8114e-15,5.8114e-15,0,2.3109e-18,2.3109e-18,0.00010272,1,13680,1.1642e-10,1.1642e-10,13680
0.27008,352.64,-5.7649e-15,5.7649e-15,0,2.3009e-18,2.3009e-18,0.0001019,1,13700,1.1642e-10,1.1642e-10,13700
0.26937,352.75,-5.7184e-15,5.7184e-15,0,2.2909e-18,2.2909e-18,0.00010107,1,13720,1.1642e-10,1.1642e-10,13720
0.26865,352.86,-5.6719e-15,5.6719e-15,0,2.2809e-18,2.2809e-18,0.00010025,1,13740,1.1642e-10,1.1642e-10,13740
0.26794,352.97,-5.6254e-15,5.6254e-15,0,2.2709e-18,2.2709e-18,9.9429e-05,1,13760,1.1642e-10,1.1642e-10,13760
0.26722,353.08,-5.5789e-15,5.5789e-15,0,2.2609e-18,2.2609e-18,9.8607e-05,1,13780,1.1642e-10,1.1642e-10,13780
0.26651,353.19,-5.5324e-15,5.5324e-15,0,2.2509e-18,2.2509e-18,9.7785e-05,1,13800,1.1642e-10,1.1642e-10,13800
0.2658,353.3,-5.4859e-15,5.4859e-15,0,2.2409e-18,2.2409e-18,9.6963e-05,1,13820,1.1642e-10,1.1642e-10,13820
0.26508,353.41,-5.4394e-15,5.4394e-15,0,2.2309e-18,2.2309e-18,9.6141e-05,1,13840,1.1642e-10,1.1642e-10,13840
0.26437,353.52,-5.3928e-15,5.3928e-15,0,2.2209e-18,2.2209e-18,9.5319e-05,1,13860,1.1642e-10,1.1642e-10,13860
0.26365,353.63,-5.3463e-15,5.3463e-15,0,2.2109e-18,2.2109e-18,9.4497e-05,1,13880,1.1642e-10,1.1642e-10,13880
0.26294,353.74,-5.2998e-15,5.2998e-15,0,2.2009e-18,2.2009e-18,9.3675e-05,1,13900,1.1642e-10,1.1642e-10,13900
0.26222,353.85,-5.2533e-15,5.2533e-15,0,2.1909e-18,2.1909e-18,9.2853e-05,1,13920,1.1642e-10,1.1642e-10,13920
0.26152,353.98,-5.2109e-15,5.2109e-15,0,2.1764e-18,2.1764e-18,9.2103e-05,1,13940,1.1642e-10,1.1642e-10,13940
0.26081,354.14,-5.1717e-15,5.1717e-15,0,2.1584e-18,2.1584e-18,9.141e-05,1,13960,1.1642e-10,1.1642e-10,13960
0.26011,354.29,-5.1325e-15,5.1325e-15,0,2.1404e-18,2.1404e-18,9.0717e-05,1,13980,1.1642e-10,1.1642e-10,13980
0.2594,354.45,-5.0933e-15,5.0933e-15,0,2.1224e-18,2.1224e-18,9.0025e-05,1,14000,1.1642e-10,1.1642e-10,14000
0.2587,354.61,-5.0541e-15,5.0541e-15,0,2.1043e-18,2.1043e-18,8.9332e-05,1,14020,1.1642e-10,1.1642e-10,14020
0.25799,354.76,-5.0149e-15,5.0149e-15,0,2.0863e-18,2.0863e-18,8.8639e-05,1,14040,1.1642e-10,1.1642e-10,14040
0.25729,354.92,-4.9757e-15,4.9757e-15,0,2.0683e-18,2.0683e-18,8.7947e-05,1,14060,1.1642e-10,1.1642e-10,14060
0.25658,355.07,-4.9365e-15,4.9365e-15,0,2.0502e-18,2.0502e-18,8.7254e-05,1,14080,1.1642e-10,1.1642e-10,14080
0.25588,355.23,-4.8974e-15,4.8974e-15,0,2.0322e-18,2.0322e-18,8.6562e-05,1,14100,1.1642e-10,1.1642e-10,14100
0.25518,355.38,-4.8582e-15,4.8582e-15,0,2.0142e-18,2.0142e-18,8.5869e-05,1,14120,1.1642e-10,1.1642e-10,14120
0.25447,355.54,-4.819e-15,4.819e-15,0,1.9961e-18,1.9961e-18,8.5176e-05,1,14140,1.1642e-10,1.1642e-10,14140
0.25377,355.7,-4.7798e-15,4.7798e-15,0,1.9781e-18,1.9781e-18,8.4484e-05,1,14160,1.1642e-10,1.1642e-10,14160
0.25306,355.85,-4.7406e-15,4.7406e-15,0,1.9601e-18,1.9601e-18,8.3791e-05,1,14180,1.1642e-10,1.1642e-10,14180
0.25236,356.01,-4.7014e-15,4.7014e-15,0,1.942e-18,1.942e-18,8.3098e-05,1,14200,1.1642e-10,1.1642e-10,14200
0.25165,356.16,-4.6622e-15,4.6622e-15,0,1.924e-18,1.924e-18,8.2406e-05,1,14220,1.1642e-10,1.1642e-10,14220
0.25095,356.32,-4.623e-15,4.623e-15,0,1.906e-18,1.906e-18,8.1713e-05,1,14240,1.1642e-10,1.1642e-10,14240
0.25024,356.47,-4.5839e-15,4.5839e-15,0,1.8879e-18,1.8879e-18,8.102e-05,1,14260,1.1642e-10,1.1642e-10,14260
0.24954,356.63,-4.5447e-15,4.5447e-15,0,1.8699e-18,1.8699e-18,8.0328e-05,1,14280,1.1642e-10,1.1642e-10,14280
0.24883,356.78,-4.5055e-15,4.5055e-15,0,1.8519e-18,1.8519e-18,7.9635e-05,1,14300,1.1642e-10,1.1642e-10,14300
0.24813,356.94,-4.4663e-15,4.4663e-15,0,1.8338e-18,1.8338e-18,7.8942e-05,1,14320,1.1642e-10,1.1642e-10,14320
0.24743,357.1,-4.4271e-15,4.4271e-15,0,1.8158e-18,1.8158e-18,7.825e-05,1,14340,1.1642e-10,1.1642e-10,14340
0.24672,357.25,-4.3879e-15,4.3879e-15,0,1.7978e-18,1.7978e-18,7.7557e-05,1,14360,1.1642e-10,1.1642e-10,14360
0.24602,357.41,-4.3487e-15,4.3487e-15,0,1.7797e-18,1.7797e-18,7.6864e-05,1,14380,1.1642e-10,1.1642e-10,14380
0.24531,357.56,-4.3095e-15,4.3095e-15,0,1.7617e-18,1.7617e-18,7.6172e-05,1,14400,1.1642e-10,1.1642e-10,14400
0.24461,357.75,-4.2747e-15,4.2747e-15,0,1.7537e-18,1.7537e-18,7.5556e-05,1,14420,1.1642e-10,1.1642e-10,14420
0.24392,357.95,-4.2411e-15,4.2411e-15,0,1.7486e-18,1.7486e-18,7.4963e-05,1,14440,1.1642e-10,1.1642e-10,14440
0.24322,358.15,-4.2075e-15,4.2075e-15,0,1.7434e-18,1.7434e-18,7.4369e-05,1,14460,1.1642e-10,1.1642e-10,14460
0.24253,358.34,-4.1739e-15,4.1739e-15,0,1.7383e-18,1.7383e-18,7.3775e-05,1,14480,1.1642e-10,1.1642e-10,14480
0.24183,358.54,-4.1404e-15,4.1404e-15,0,1.7331e-18,1.7331e-18,7.3181e-05,1,14500,1.1642e-10,1.1642e-10,14500
0.24114,358.74,-4.1068e-15,4.1068e-15,0,1.728e-18,1.728e-18,7.2588e-05,1,14520,1.1642e-10,1.1642e-10,14520
0.24044,358.93,-4.0732e-15,4.0732e-15,0,1.7228e-18,1.7228e-18,7.1994e-05,1,14540,1.1642e-10,1.1642e-10,14540
0.23974,359.13,-4.0396e-15,4.0396e-15,0,1.7176e-18,1.7176e-18,7.14e-05,1,14560,1.1642e-10,1.1642e-10,14560
0.23905,359.33,-4.006e-15,4.006e-15,0,1.7125e-18,1.7125e-18,7.0807e-05,1,14580,1.1642e-10,1.1642e-10,14580
0.23835,359.53,-3.9724e-15,3.9724e-15,0,1.7073e-18,1.7073e-18,7.0213e-05,1,14600,1.1642e-10,1.1642e-10,14600
0.23766,359.72,-3.9388e-15,3.9388e-15,0,1.7022e-18,1.7022e-18,6.9619e-05,1,14620,1.1642e-10,1.1642e-10,14620
0.23696,359.92,-3.9052e-15,3.9052e-15,0,1.697e-18,1.697e-18,6.9025e-05,1,14640,1.1642e-10,1.1642e-10,14640
0.23627,360.12,-3.8716e-15,3.8716e-15,0,1.6919e-18,1.6919e-18,6.8432e-05,1,14660,1.1642e-10,1.1642e-10,14660
0.23557,360.32,-3.838e-15,3.838e-15,0,1.6867e-18,1.6867e-18,6.7838e-05,1,14680,1.1642e-10,1.1642e-10,14680
0.23487,360.51,-3.8044e-15,3.8044e-15,0,1.6815e-18,1.6815e-18,6.7244e-05,1,14700,1.1642e-10,1.1642e-10,14700
0.23418,360.71,-3.7708e-15,3.7708e-15,0,1.6764e-18,1.6764e-18,6.665e-05,1,14720,1.1642e-10,1.1642e-10,14720
0.23348,360.91,-3.7373e-15,3.7373e-15,0,1.6712e-18,1.6712e-18,6.6057e-05,1,14740,1.1642e-10,1.1642e-10,14740
0.23279,361.1,-3.7037e-15,3.7037e-15,0,1.6661e-18,1.6661e-18,6.5463e-05,1,14760,1.1642e-10,1.1642e-10,14760
0.23209,361.3,-3.6701e-15,3.6701e-15,0,1.6609e-18,1.6609e-18,6.4869e-05,1,14780,1.1642e-10,1.1642e-10,14780
0.23139,361.5,-3.6365e-15,3.6365e-15,0,1.6558e-18,1.6558e-18,6.4275e-05,1,14800,1.1642e-10,1.1642e-10,14800
0.23069,361.71,-3.6029e-15,3.6029e-15,0,1.6584e-18,1.6584e-18,6.3682e-05,1,14820,1.1642e-10,1.1642e-10,14820
0.22999,361.93,-3.5693e-15,3.5693e-15,0,1.6632e-18,1.6632e-18,6.3088e-05,1,14840,1.1642e-10,1.1642e-10,14840
0.22928,362.14,-3.5357e-15,3.5357e-15,0,1.6679e-18,1.6679e-18,6.2494e-05,1,14860,1.1642e-10,1.1642e-10,14860
0.22858,362.36,-3.5021e-15,3.5021e-15,0,1.6726e-18,1.6726e-18,6.19e-05,1,14880,1.1642e-10,1.1642e-10,14880
0.22788,362.57,-3.4685e-15,3.4685e-15,0,1.6774e-18,1.6774e-18,6.1307e-05,1,14900,1.1642e-10,1.1642e-10,14900
0.22717,362.79,-3.4349e-15,3.4349e-15,0,1.6821e-18,1.6821e-18,6.0713e-05,1,14920,1.1642e-10,1.1642e-10,14920
0.22647,363.01,-3.4013e-15,3.4013e-15,0,1.6869e-18,1.6869e-18,6.0119e-05,1,14940,1.1642e-10,1.1642e-10,14940
0.22576,363.22,-3.3678e-15,3.3678e-15,0,1.6916e-18,1.6916e-18,5.9526e-05,1,14960,1.1642e-10,1.1642e-10,14960
0.22506,363.44,-3.3342e-15,3.3342e-15,0,1.6963e-18,1.6963e-18,5.8932e-05,1,14980,1.1642e-10,1.1642e-10,14980
0.22436,363.65,-3.3006e-15,3.3006e-15,0,1.7011e-18,1.7011e-18,5.8338e-05,1,15000,1.1642e-10,1.1642e-10,15000
0.22368,363.89,-3.2748e-15,3.2748e-15,0,1.6521e-18,1.6521e-18,5.7843e-05,1,15020,1.1642e-10,1.1642e-10,15020
0.22301,364.12,-3.2468e-15,3.2468e-15,0,1.6019e-18,1.6019e-18,5.7348e-05,1,15040,1.1642e-10,1.1642e-10,15040
0.22234,364.36,-3.2188e-15,3.2188e-15,0,1.5517e-18,1.5517e-18,5.6854e-05,1,15060,1.1642e-10,1.1642e-10,15060
0.22167,364.59,-3.1908e-15,3.1908e-15,0,1.5015e-18,1.5015e-18,5.6359e-05,1,15080,1.1642e-10,1.1642e-10,15080
0.221,364.83,-3.1606e-15,3.1606e-15,0,1.4503e-18,1.4503e-18,5.5864e-05,1,15100,1.1642e-10,1.1642e-10,15100
0.22033,365.06,-3.1326e-15,3.1326e-15,0,1.4001e-18,1.4001e-18,5.5369e-05,1,15120,1.1642e-10,1.1642e-10,15120
0.21966,365.3,-3.1046e-15,3.1046e-15,0,1.35e-18,1.35e-18,5.4874e-05,1,15140,1.1642e-10,1.1642e-10,15140
0.21899,365.53,-3.0766e-15,3.0766e-15,0,1.2998e-18,1.2998e-18,5.438e-05,1,15160,1.1642e-10,1.1642e-10,15160
0.21832,365.77,-3.0486e-15,3.0486e-15,0,1.2496e-18,1.2496e-18,5.3885e-05,1,15180,1.1642e-10,1.1642e-10,15180
0.21766,366.01,-3.0216e-15,3.0216e-15,0,1.21e-18,1.21e-18,5.3407e-05,1,15200,1.1642e-10,1.1642e-10,15200
0.21701,366.27,-2.9983e-15,2.9983e-15,0,1.21e-18,1.21e-18,5.2995e-05,1,15220,1.1642e-10,1.1642e-10,15220
0.21637,366.53,-2.975e-15,2.975e-15,0,1.2099e-18,1.2099e-18,5.2583e-05,1,15240,1.1642e-10,1.1642e-10,15240
0.21573,366.78,-2.9516e-15,2.9516e-15,0,1.2098e-18,1.2098e-18,5.2171e-05,1,15260,1.1642e-10,1.1642e-10,15260
0.21509,367.04,-2.9283e-15,2.9283e-15,0,1.2098e-18,1.2098e-18,5.1758e-05,1,15280,1.1642e-10,1.1642e-10,15280
0.21444,367.3,-2.905e-15,2.905e-15,0,1.2097e-18,1.2097e-18,5.1346e-05,1,15300,1.1642e-10,1.1642e-10,15300
0.2138,367.56,-2.8817e-15,2.8817e-15,0,1.2096e-18,1.2096e-18,5.0934e-05,1,15320,1.1642e-10,1.1642e-10,15320
0.21316,367.82,-2.8583e-15,2.8583e-15,0,1.2096e-18,1.2096e-18,5.0521e-05,1,15340,1.1642e-10,1.1642e-10,15340
0.21252,368.08,-2.835e-15,2.835e-15,0,1.2095e-18,1.2095e-18,5.0109e-05,1,15360,1.1642e-10,1.1642e-10,15360
0.21187,368.34,-2.8117e-15,2.8117e-15,0,1.2094e-18,1.2094e-18,4.9697e-05,1,15380,1.1642e-10,1.1642e-10,15380
0.21123,368.59,-2.7883e-15,2.7883e-15,0,1.2094e-18,1.2094e-18,4.9284e-05,1,15400,1.1642e-10,1.1642e-10,15400
0.21059,368.85,-2.765e-15,2.765e-15,0,1.2093e-18,1.2093e-18,4.8872e-05,1,15420,1.1642e-10,1.1642e-10,15420
0.20994,369.11,-2.7417e-15,2.7417e-15,0,1.2092e-18,1.2092e-18,4.846e-05,1,15440,1.1642e-10,1.1642e-10,15440
0.2093,369.37,-2.7184e-15,2.7184e-15,0,1.2092e-18,1.2092e-18,4.8048e-05,1,15460,1.1642e-10,1.1642e-10,15460
0.20866,369.63,-2.695e-15,2.695e-15,0,1.2091e-18,1.2091e-18,4.7635e-05,1,15480,1.1642e-10,1.1642e-10,15480
0.20802,369.89,-2.6717e-15,2.6717e-15,0,1.2091e-18,1.2091e-18,4.7223e-05,1,15500,1.1642e-10,1.1642e-10,15500
0.20737,370.15,-2.6484e-15,2.6484e-15,0,1.209e-18,1.209e-18,4.6811e-05,1,15520,1.1642e-10,1.1642e-10,15520
0.20673,370.4,-2.6251e-15,2.6251e-15,0,1.2089e-18,1.2089e-18,4.6398e-05,1,15540,1.1642e-10,1.1642e-10,15540
0.20609,370.66,-2.6017e-15,2.6017e-15,0,1.2089e-18,1.2089e-18,4.5986e-05,1,15560,1.1642e-10,1.1642e-10,15560
0.20545,370.92,-2.5784e-15,2.5784e-15,0,1.2088e-18,1.2088e-18,4.5574e-05,1,15580,1.1642e-10,1.1642e-10,15580
0.2048,371.19,-2.5551e-15,2.5551e-15,0,1.2068e-18,1.2068e-18,4.5162e-05,1,15600,1.1642e-10,1.1642e-10,15600
0.20415,371.48,-2.5319e-15,2.5319e-15,0,1.1976e-18,1.1976e-18,4.4751e-05,1,15620,1.1642e-10,1.1642e-10,15620
0.2035,371.77,-2.5086e-15,2.5086e-15,0,1.1885e-18,1.1885e-18,4.434e-05,1,15640,1.1642e-10,1.1642e-10,15640
0.20286,372.06,-2.4854e-15,2.4854e-15,0,1.1794e-18,1.1794e-18,4.3929e-05,1,15660,1.1642e-10,1.1642e-10,15660
0.20221,372.34,-2.4621e-15,2.4621e-15,0,1.1703e-18,1.1703e-18,4.3518e-05,1,15680,1.1642e-10,1.1642e-10,15680
0.20156,372.63,-2.4389e-15,2.4389e-15,0,1.1611e-18,1.1611e-18,4.3107e-05,1,15700,1.1642e-10,1.1642e-10,15700
0.20091,372.92,-2.4156e-15,2.4156e-15,0,1.152e-18,1.152e-18,4.2696e-05,1,15720,1.1642e-10,1.1642e-10,15720
0.20026,373.21,-2.3924e-15,2.3924e-15,0,1.1429e-18,1.1429e-18,4.2285e-05,1,15740,1.1642e-10,1.1642e-10,15740
0.19961,373.5,-2.3691e-15,2.3691e-15,0,1.1338e-18,1.1338e-18,4.1875e-05,1,15760,1.1642e-10,1.1642e-10,15760
0.19896,373.79,-2.3459e-15,2.3459e-15,0,1.1247e-18,1.1247e-18,4.1464e-05,1,15780,1.1642e-10,1.1642e-10,15780
0.19831,374.08,-2.3226e-15,2.3226e-15,0,1.1155e-18,1.1155e-18,4.1053e-05,1,15800,1.1642e-10,1.1642e-10,15800
0.19767,374.37,-2.2994e-15,2.2994e-15,0,1.1064e-18,1.1064e-18,4.0642e-05,1,15820,1.1642e-10,1.1642e-10,15820
0.19702,374.66,-2.2761e-15,2.2761e-15,0,1.0973e-18,1.0973e-18,4.0231e-05,1,15840,1.1642e-10,1.1642e-10,15840
0.19637,374.95,-2.2529e-15,2.2529e-15,0,1.0882e-18,1.0882e-18,3.982e-05,1,15860,1.1642e-10,1.1642e-10,15860
0.19572,375.24,-2.2296e-15,2.2296e-15,0,1.0791e-18,1.0791e-18,3.9409e-05,1,15880,1.1642e-10,1.1642e-10,15880
0.19507,375.53,-2.2064e-15,2.2064e-15,0,1.0699e-18,1.0699e-18,3.8998e-05,1,15900,1.1642e-10,1.1642e-10,15900
0.19442,375.82,-2.1831e-15,2.1831e-15,0,1.0608e-18,1.0608e-18,3.8587e-05,1,15920,1.1642e-10,1.1642e-10,15920
0.19377,376.11,-2.1599e-15,2.1599e-15,0,1.0517e-18,1.0517e-18,3.8176e-05,1,15940,1.1642e-10,1.1642e-10,15940
0.19312,376.4,-2.1366e-15,2.1366e-15,0,1.0426e-18,1.0426e-18,3.7765e-05,1,15960,1.1642e-10,1.1642e-10,15960
0.19248,376.69,-2.1134e-15,2.1134e-15,0,1.0334e-18,1.0334e-18,3.7354e-05,1,15980,1.1642e-10,1.1642e-10,15980
0.19183,376.98,-2.0901e-15,2.0901e-15,0,1.0243e-18,1.0243e-18,3.6944e-05,1,16000,1.1642e-10,1.1642e-10,16000
0.19118,377.27,-2.0669e-15,2.0669e-15,0,1.0152e-18,1.0152e-18,3.6533e-05,1,16020,1.1642e-10,1.1642e-10,16020
0.19053,377.56,-2.0436e-15,2.0436e-15,0,1.0061e-18,1.0061e-18,3.6122e-05,1,16040,1.1642e-10,1.1642e-10,16040
0.18988,377.85,-2.0204e-15,2.0204e-15,0,9.9696e-19,9.9696e-19,3.5711e-05,1,16060,1.1642e-10,1.1642e-10,16060
0.18926,378.16,-2.0006e-15,2.0006e-15,0,9.8444e-19,9.8444e-19,3.5361e-05,1,16080,1.1642e-10,1.1642e-10,16080
0.18867,378.5,-1.9851e-15,1.9851e-15,0,9.6775e-19,9.6775e-19,3.5086e-05,1,16100,1.1642e-10,1.1642e-10,16100
0.18808,378.85,-1.9695e-15,1.9695e-15,0,9.5107e-19,9.5107e-19,3.4811e-05,1,16120,1.1642e-10,1.1642e-10,16120
0.18749,379.19,-1.954e-15,1.954e-15,0,9.3438e-19,9.3438e-19,3.4537e-05,1,16140,1.1642e-10,1.1642e-10,16140
0.1869,379.53,-1.9384e-15,1.9384e-15,0,9.1769e-19,9.1769e-19,3.4262e-05,1,16160,1.1642e-10,1.1642e-10,16160
0.18631,379.87,-1.9229e-15,1.9229e-15,0,9.01e-19,9.01e-19,3.3987e-05,1,16180,1.1642e-10,1.1642e-10,16180
0.18572,380.21,-1.9073e-15,1.9073e-15,0,8.8431e-19,8.8431e-19,3.3712e-05,1,16200,1.1642e-10,1.1642e-10,16200
0.18513,380.55,-1.8918e-15,1.8918e-15,0,8.6762e-19,8.6762e-19,3.3437e-05,1,16220,1.1642e-10,1.1642e-10,16220
0.18454,380.9,-1.8762e-15,1.8762e-15,0,8.5093e-19,8.5093e-19,3.3163e-05,1,16240,1.1642e-10,1.1642e-10,16240
0.18395,381.24,-1.8607e-15,1.8607e-15,0,8.3424e-19,8.3424e-19,3.2888e-05,1,16260,1.1642e-10,1.1642e-10,16260
0.18336,381.58,-1.8451e-15,1.8451e-15,0,8.1756e-19,8.1756e-19,3.2613e-05,1,16280,1.1642e-10,1.1642e-10,16280
0.18277,381.92,-1.8296e-15,1.8296e-15,0,8.0087e-19,8.0087e-19,3.2338e-05,1,16300,1.1642e-10,1.1642e-10,16300
0.18218,382.26,-1.814e-15,1.814e-15,0,7.8418e-19,7.8418e-19,3.2063e-05,1,16320,1.1642e-10,1.1642e-10,16320
0.1816,382.61,-1.7985e-15,1.7985e-15,0,7.6749e-19,7.6749e-19,3.1789e-05,1,16340,1.1642e-10,1.1642e-10,16340
0.18101,382.95,-1.7829e-15,1.7829e-15,0,7.508e-19,7.508e-19,3.1514e-05,1,16360,1.1642e-10,1.1642e-10,16360
0.18042,383.29,-1.7674e-15,1.7674e-15,0,7.3411e-19,7.3411e-19,3.1239e-05,1,16380,1.1642e-10,1.1642e-10,16380
0.17983,383.63,-1.7519e-15,1.7519e-15,0,7.1742e-19,7.1742e-19,3.0964e-05,1,16400,1.1642e-10,1.1642e-10,16400
0.17924,383.97,-1.7363e-15,1.7363e-15,0,7.0074e-19,7.0074e-19,3.0689e-05,1,16420,1.1642e-10,1.1642e-10,16420
0.17865,384.31,-1.7208e-15,1.7208e-15,0,6.8405e-19,6.8405e-19,3.0415e-05,1,16440,1.1642e-10,1.1642e-10,16440
0.17806,384.66,-1.7052e-15,1.7052e-15,0,6.6736e-19,6.6736e-19,3.014e-05,1,16460,1.1642e-10,1.1642e-10,16460
0.17747,385.01,-1.6897e-15,1.6897e-15,0,6.6942e-19,6.6942e-19,2.9865e-05,1,16480,1.1642e-10,1.1642e-10,16480
0.17688,385.37,-1.6741e-15,1.6741e-15,0,6.9386e-19,6.9386e-19,2.959e-05,1,16500,1.1642e-10,1.1642e-10,16500
0.17629,385.74,-1.6586e-15,1.6586e-15,0,7.183e-19,7.183e-19,2.9315e-05,1,16520,1.1642e-10,1.1642e-10,16520
0.1757,386.1,-1.643e-15,1.643e-15,0,7.4274e-19,7.4274e-19,2.9041e-05,1,16540,1.1642e-10,1.1642e-10,16540
0.17511,386.47,-1.6275e-15,1.6275e-15,0,7.6718e-19,7.6718e-19,2.8766e-05,1,16560,1.1642e-10,1.1642e-10,16560
0.17452,386.83,-1.6119e-15,1.6119e-15,0,7.9162e-19,7.9162e-19,2.8491e-05,1,16580,1.1642e-10,1.1642e-10,16580
0.17393,387.2,-1.5964e-15,1.5964e-15,0,8.1606e-19,8.1606e-19,2.8216e-05,1,16600,1.1642e-10,1.1642e-10,16600
0.17334,387.56,-1.5808e-15,1.5808e-15,0,8.405e-19,8.405e-19,2.7941e-05,1,16620,1.1642e-10,1.1642e-10,16620
0.17275,387.93,-1.5653e-15,1.5653e-15,0,8.6494e-19,8.6494e-19,2.7667e-05,1,16640,1.1642e-10,1.1642e-10,16640
0.17216,388.29,-1.5497e-15,1.5497e-15,0,8.8938e-19,8.8938e-19,2.7392e-05,1,16660,1.1642e-10,1.1642e-10,16660
0.17157,388.67,-1.5352e-15,1.5352e-15,0,8.8763e-19,8.8763e-19,2.7117e-05,1,16680,1.1642e-10,1.1642e-10,16680
0.17098,389.05,-1.5197e-15,1.5197e-15,0,8.7185e-19,8.7185e-19,2.6842e-05,1,16700,1.1642e-10,1.1642e-10,16700
0.17039,389.43,-1.5041e-15,1.5041e-15,0,8.5607e-19,8.5607e-19,2.6567e-05,1,16720,1.1642e-10,1.1642e-10,16720
0.1698,389.81,-1.4886e-15,1.4886e-15,0,8.403e-19,8.403e-19,2.6293e-05,1,16740,1.1642e-10,1.1642e-10,16740
0.16921,390.19,-1.473e-15,1.473e-15,0,8.2452e-19,8.2452e-19,2.6018e-05,1,16760,1.1642e-10,1.1642e-10,16760
0.16862,390.57,-1.4565e-15,1.4565e-15,0,8.0819e-19,8.0819e-19,2.5743e-05,1,16780,1.1642e-10,1.1642e-10,16780
0.16803,390.95,-1.4409e-15,1.4409e-15,0,7.9242e-19,7.9242e-19,2.5468e-05,1,16800,1.1642e-10,1.1642e-10,16800
0.16744,391.33,-1.4254e-15,1.4254e-15,0,7.7666e-19,7.7666e-19,2.5193e-05,1,16820,1.1642e-10,1.1642e-10,16820
0.16685,391.71,-1.4098e-15,1.4098e-15,0,7.6089e-19,7.6089e-19,2.4919e-05,1,16840,1.1642e-10,1.1642e-10,16840
0.16626,392.1,-1.3943e-15,1.3943e-15,0,7.4513e-19,7.4513e-19,2.4644e-05,1,16860,1.1642e-10,1.1642e-10,16860
0.16569,392.51,-1.3811e-15,1.3811e-15,0,7.3441e-19,7.3441e-19,2.4412e-05,1,16880,1.1642e-10,1.1642e-10,16880
0.16513,392.94,-1.3683e-15,1.3683e-15,0,7.244e-19,7.244e-19,2.4186e-05,1,16900,1.1642e-10,1.1642e-10,16900
0.16457,393.36,-1.3555e-15,1.3555e-15,0,7.1439e-19,7.1439e-19,2.396e-05,1,16920,1.1642e-10,1.1642e-10,16920
0.164,393.79,-1.3428e-15,1.3428e-15,0,7.0437e-19,7.0437e-19,2.3733e-05,1,16940,1.1642e-10,1.1642e-10,16940
0.16344,394.21,-1.33e-15,1.33e-15,0,6.9436e-19,6.9436e-19,2.3507e-05,1,16960,1.1642e-10,1.1642e-10,16960
0.16288,394.63,-1.3172e-15,1.3172e-15,0,6.8435e-19,6.8435e-19,2.3281e-05,1,16980,1.1642e-10,1.1642e-10,16980
0.16231,395.06,-1.3044e-15,1.3044e-15,0,6.7434e-19,6.7434e-19,2.3055e-05,1,17000,1.1642e-10,1.1642e-10,17000
0.16175,395.48,-1.2916e-15,1.2916e-15,0,6.6433e-19,6.6433e-19,2.2829e-05,1,17020,1.1642e-10,1.1642e-10,17020
0.16119,395.91,-1.2788e-15,1.2788e-15,0,6.5431e-19,6.5431e-19,2.2603e-05,1,17040,1.1642e-10,1.1642e-10,17040
0.16063,396.33,-1.266e-15,1.266e-15,0,6.443e-19,6.443e-19,2.2377e-05,1,17060,1.1642e-10,1.1642e-10,17060
0.16006,396.75,-1.2532e-15,1.2532e-15,0,6.3429e-19,6.3429e-19,2.2151e-05,1,17080,1.1642e-10,1.1642e-10,17080
0.1595,397.18,-1.2404e-15,1.2404e-15,0,6.2428e-19,6.2428e-19,2.1924e-05,1,17100,1.1642e-10,1.1642e-10,17100
0.15894,397.6,-1.2276e-15,1.2276e-15,0,6.1427e-19,6.1427e-19,2.1698e-05,1,17120,1.1642e-10,1.1642e-10,17120
0.15838,398.03,-1.2148e-15,1.2148e-15,0,6.0425e-19,6.0425e-19,2.1472e-05,1,17140,1.1642e-10,1.1642e-10,17140
0.15781,398.45,-1.202e-15,1.202e-15,0,5.9424e-19,5.9424e-19,2.1246e-05,1,17160,1.1642e-10,1.1642e-10,17160
0.15725,398.87,-1.1892e-15,1.1892e-15,0,5.8423e-19,5.8423e-19,2.102e-05,1,17180,1.1642e-10,1.1642e-10,17180
0.15669,399.3,-1.1764e-15,1.1764e-15,0,5.7422e-19,5.7422e-19,2.0794e-05,1,17200,1.1642e-10,1.1642e-10,17200
0.15613,399.72,-1.1636e-15,1.1636e-15,0,5.6421e-19,5.6421e-19,2.0568e-05,1,17220,1.1642e-10,1.1642e-10,17220
0.15556,400.15,-1.1509e-15,1.1509e-15,0,5.5419e-19,5.5419e-19,2.0341e-05,1,17240,1.1642e-10,1.1642e-10,17240
0.155,400.57,-1.1381e-15,1.1381e-15,0,5.4418e-19,5.4418e-19,2.0115e-05,1,17260,1.1642e-10,1.1642e-10,17260
0.15447,401.04,-1.1278e-15,1.1278e-15,0,5.4094e-19,5.4094e-19,1.9934e-05,1,17280,1.1642e-10,1.1642e-10,17280
0.15394,401.52,-1.1179e-15,1.1179e-15,0,5.3857e-19,5.3857e-19,1.9758e-05,1,17300,1.1642e-10,1.1642e-10,17300
0.15341,402,-1.1079e-15,1.1079e-15,0,5.3621e-19,5.3621e-19,1.9583e-05,1,17320,1.1642e-10,1.1642e-10,17320
0.15288,402.48,-1.098e-15,1.098e-15,0,5.3384e-19,5.3384e-19,1.9407e-05,1,17340,1.1642e-10,1.1642e-10,17340
0.15235,402.96,-1.0881e-15,1.0881e-15,0,5.3148e-19,5.3148e-19,1.9232e-05,1,17360,1.1642e-10,1.1642e-10,17360
0.15182,403.44,-1.0781e-15,1.0781e-15,0,5.2912e-19,5.2912e-19,1.9056e-05,1,17380,1.1642e-10,1.1642e-10,17380
0.15129,403.92,-1.0682e-15,1.0682e-15,0,5.2675e-19,5.2675e-19,1.8881e-05,1,17400,1.1642e-10,1.1642e-10,17400
0.15076,404.39,-1.0583e-15,1.0583e-15,0,5.2439e-19,5.2439e-19,1.8705e-05,1,17420,1.1642e-10,1.1642e-10,17420
0.15023,404.87,-1.0484e-15,1.0484e-15,0,5.2202e-19,5.2202e-19,1.853e-05,1,17440,1.1642e-10,1.1642e-10,17440
0.1497,405.35,-1.0384e-15,1.0384e-15,0,5.1966e-19,5.1966e-19,1.8354e-05,1,17460,1.1642e-10,1.1642e-10,17460
0.14917,405.83,-1.0285e-15,1.0285e-15,0,5.173e-19,5.173e-19,1.8179e-05,1,17480,1.1642e-10,1.1642e-10,17480
0.14864,406.31,-1.0186e-15,1.0186e-15,0,5.1493e-19,5.1493e-19,1.8003e-05,1,17500,1.1642e-10,1.1642e-10,17500
0.14812,406.79,-1.0086e-15,1.0086e-15,0,5.1257e-19,5.1257e-19,1.7828e-05,1,17520,1.1642e-10,1.1642e-10,17520
0.14759,407.27,-9.9871e-16,9.9871e-16,0,5.102e-19,5.102e-19,1.7652e-05,1,17540,1.1642e-10,1.1642e-10,17540
0.14706,407.75,-9.8878e-16,9.8878e-16,0,5.0784e-19,5.0784e-19,1.7477e-05,1,17560,1.1642e-10,1.1642e-10,17560
0.14653,408.23,-9.7885e-16,9.7885e-16,0,5.0548e-19,5.0548e-19,1.7301e-05,1,17580,1.1642e-10,1.1642e-10,17580
0.146,408.7,-9.6892e-16,9.6892e-16,0,5.0311e-19,5.0311e-19,1.7126e-05,1,17600,1.1642e-10,1.1642e-10,17600
0.14547,409.18,-9.5899e-16,9.5899e-16,0,5.0075e-19,5.0075e-19,1.695e-05,1,17620,1.1642e-10,1.1642e-10,17620
0.14494,409.66,-9.4906e-16,9.4906e-16,0,4.9838e-19,4.9838e-19,1.6775e-05,1,17640,1.1642e-10,1.1642e-10,17640
0.14441,410.14,-9.3913e-16,9.3913e-16,0,4.9602e-19,4.9602e-19,1.6599e-05,1,17660,1.1642e-10,1.1642e-10,17660
0.14388,410.62,-9.292e-16,9.292e-16,0,4.9366e-19,4.9366e-19,1.6424e-05,1,17680,1.1642e-10,1.1642e-10,17680
0.14335,411.1,-9.1927e-16,9.1927e-16,0,4.9129e-19,4.9129e-19,1.6248e-05,1,17700,1.1642e-10,1.1642e-10,17700
0.14282,411.58,-9.0934e-16,9.0934e-16,0,4.8893e-19,4.8893e-19,1.6073e-05,1,17720,1.1642e-10,1.1642e-10,17720
0.14229,412.06,-8.9947e-16,8.9947e-16,0,4.8638e-19,4.8638e-19,1.5898e-05,1,17740,1.1642e-10,1.1642e-10,17740
0.14178,412.58,-8.9001e-16,8.9001e-16,0,4.8245e-19,4.8245e-19,1.5731e-05,1,17760,1.1642e-10,1.1642e-10,17760
0.14126,413.09,-8.8055e-16,8.8055e-16,0,4.7851e-19,4.7851e-19,1.5564e-05,1,17780,1.1642e-10,1.1642e-10,17780
0.14075,413.61,-8.7109e-16,8.7109e-16,0,4.7457e-19,4.7457e-19,1.5397e-05,1,17800,1.1642e-10,1.1642e-10,17800
0.14023,414.13,-8.6163e-16,8.6163e-16,0,4.7064e-19,4.7064e-19,1.5229e-05,1,17820,1.1642e-10,1.1642e-10,17820
0.13972,414.65,-8.5217e-16,8.5217e-16,0,4.667e-19,4.667e-19,1.5062e-05,1,17840,1.1642e-10,1.1642e-10,17840
0.1392,415.16,-8.4271e-16,8.4271e-16,0,4.6277e-19,4.6277e-19,1.4895e-05,1,17860,1.1642e-10,1.1642e-10,17860
0.13869,415.68,-8.3325e-16,8.3325e-16,0,4.5883e-19,4.5883e-19,1.4728e-05,1,17880,1.1642e-10,1.1642e-10,17880
0.13817,416.2,-8.2379e-16,8.2379e-16,0,4.5489e-19,4.5489e-19,1.4561e-05,1,17900,1.1642e-10,1.1642e-10,17900
0.13766,416.71,-8.1433e-16,8.1433e-16,0,4.5096e-19,4.5096e-19,1.4393e-05,1,17920,1.1642e-10,1.1642e-10,17920
0.13714,417.23,-8.0487e-16,8.0487e-16,0,4.4702e-19,4.4702e-19,1.4226e-05,1,17940,1.1642e-10,1.1642e-10,17940
0.13663,417.75,-7.9541e-16,7.9541e-16,0,4.4308e-19,4.4308e-19,1.4059e-05,1,17960,1.1642e-10,1.1642e-10,17960
0.13611,418.26,-7.8596e-16,7.8596e-16,0,4.3915e-19,4.3915e-19,1.3892e-05,1,17980,1.1642e-10,1.1642e-10,17980
0.1356,418.78,-7.765e-16,7.765e-16,0,4.3521e-19,4.3521e-19,1.3725e-05,1,18000,1.1642e-10,1.1642e-10,18000
0.13508,419.3,-7.6704e-16,7.6704e-16,0,4.3128e-19,4.3128e-19,1.3558e-05,1,18020,1.1642e-10,1.1642e-10,18020
0.13457,419.81,-7.5758e-16,7.5758e-16,0,4.2734e-19,4.2734e-19,1.339e-05,1,18040,1.1642e-10,1.1642e-10,18040
0.13405,420.33,-7.4812e-16,7.4812e-16,0,4.234e-19,4.234e-19,1.3223e-05,1,18060,1.1642e-10,1.1642e-10,18060
0.13354,420.85,-7.3866e-16,7.3866e-16,0,4.1947e-19,4.1947e-19,1.3056e-05,1,18080,1.1642e-10,1.1642e-10,18080
0.13302,421.37,-7.292e-16,7.292e-16,0,4.1553e-19,4.1553e-19,1.2889e-05,1,18100,1.1642e-10,1.1642e-10,18100
0.13251,421.88,-7.1974e-16,7.1974e-16,0,4.1159e-19,4.1159e-19,1.2722e-05,1,18120,1.1642e-10,1.1642e-10,18120
0.132,422.4,-7.107e-16,7.107e-16,0,4.058e-19,4.058e-19,1.2562e-05,1,18140,1.1642e-10,1.1642e-10,18140
0.13155,422.9,-7.0463e-16,7.0463e-16,0,3.8676e-19,3.8676e-19,1.2454e-05,1,18160,1.1642e-10,1.1642e-10,18160
0.13111,423.41,-6.9856e-16,6.9856e-16,0,3.6771e-19,3.6771e-19,1.2347e-05,1,18180,1.1642e-10,1.1642e-10,18180
0.13066,423.92,-6.925e-16,6.925e-16,0,3.4867e-19,3.4867e-19,1.224e-05,1,18200,1.1642e-10,1.1642e-10,18200
0.13022,424.42,-6.8643e-16,6.8643e-16,0,3.2962e-19,3.2962e-19,1.2133e-05,1,18220,1.1642e-10,1.1642e-10,18220
0.12977,424.93,-6.8036e-16,6.8036e-16,0,3.1058e-19,3.1058e-19,1.2025e-05,1,18240,1.1642e-10,1.1642e-10,18240
0.12933,425.43,-6.7429e-16,6.7429e-16,0,2.9153e-19,2.9153e-19,1.1918e-05,1,18260,1.1642e-10,1.1642e-10,18260
0.12888,425.94,-6.6823e-16,6.6823e-16,0,2.7249e-19,2.7249e-19,1.1811e-05,1,18280,1.1642e-10,1.1642e-10,18280
0.12843,426.45,-6.6216e-16,6.6216e-16,0,2.5344e-19,2.5344e-19,1.1704e-05,1,18300,1.1642e-10,1.1642e-10,18300
0.12799,426.95,-6.5609e-16,6.5609e-16,0,2.344e-19,2.344e-19,1.1597e-05,1,18320,1.1642e-10,1.1642e-10,18320
0.12754,427.46,-6.5047e-16,6.5047e-16,0,2.2505e-19,2.2505e-19,1.1489e-05,1,18340,1.1642e-10,1.1642e-10,18340
0.1271,427.99,-6.444e-16,6.444e-16,0,2.3463e-19,2.3463e-19,1.1382e-05,1,18360,1.1642e-10,1.1642e-10,18360
0.12666,428.51,-6.3833e-16,6.3833e-16,0,2.4422e-19,2.4422e-19,1.1275e-05,1,18380,1.1642e-10,1.1642e-10,18380
0.12622,429.03,-6.3226e-16,6.3226e-16,0,2.5381e-19,2.5381e-19,1.1168e-05,1,18400,1.1642e-10,1.1642e-10,18400
0.12577,429.56,-6.2619e-16,6.2619e-16,0,2.634e-19,2.634e-19,1.106e-05,1,18420,1.1642e-10,1.1642e-10,18420
0.12533,430.08,-6.1969e-16,6.1969e-16,0,2.728e-19,2.728e-19,1.0953e-05,1,18440,1.1642e-10,1.1642e-10,18440
0.12489,430.61,-6.1362e-16,6.1362e-16,0,2.8238e-19,2.8238e-19,1.0846e-05,1,18460,1.1642e-10,1.1642e-10,18460
0.12444,431.13,-6.0755e-16,6.0755e-16,0,2.9196e-19,2.9196e-19,1.0739e-05,1,18480,1.1642e-10,1.1642e-10,18480
0.124,431.65,-6.0149e-16,6.0149e-16,0,3.0154e-19,3.0154e-19,1.0631e-05,1,18500,1.1642e-10,1.1642e-10,18500
0.12356,432.18,-5.9542e-16,5.9542e-16,0,3.1112e-19,3.1112e-19,1.0524e-05,1,18520,1.1642e-10,1.1642e-10,18520
0.12312,432.72,-5.8935e-16,5.8935e-16,0,3.1441e-19,3.1441e-19,1.0417e-05,1,18540,1.1642e-10,1.1642e-10,18540
0.12268,433.27,-5.8328e-16,5.8328e-16,0,3.1243e-19,3.1243e-19,1.031e-05,1,18560,1.1642e-10,1.1642e-10,18560
0.12224,433.82,-5.7722e-16,5.7722e-16,0,3.1046e-19,3.1046e-19,1.0202e-05,1,18580,1.1642e-10,1.1642e-10,18580
0.1218,434.38,-5.7115e-16,5.7115e-16,0,3.0848e-19,3.0848e-19,1.0095e-05,1,18600,1.1642e-10,1.1642e-10,18600
0.12136,434.93,-5.6508e-16,5.6508e-16,0,3.065e-19,3.065e-19,9.9879e-06,1,18620,1.1642e-10,1.1642e-10,18620
0.12092,435.49,-5.5901e-16,5.5901e-16,0,3.0452e-19,3.0452e-19,9.8807e-06,1,18640,1.1642e-10,1.1642e-10,18640
0.12048,436.04,-5.5295e-16,5.5295e-16,0,3.0254e-19,3.0254e-19,9.7734e-06,1,18660,1.1642e-10,1.1642e-10,18660
0.12004,436.59,-5.4688e-16,5.4688e-16,0,3.0056e-19,3.0056e-19,9.6662e-06,1,18680,1.1642e-10,1.1642e-10,18680
0.1196,437.15,-5.4081e-16,5.4081e-16,0,2.9858e-19,2.9858e-19,9.5589e-06,1,18700,1.1642e-10,1.1642e-10,18700
0.11916,437.7,-5.3474e-16,5.3474e-16,0,2.966e-19,2.966e-19,9.4517e-06,1,18720,1.1642e-10,1.1642e-10,18720
0.11872,438.25,-5.2868e-16,5.2868e-16,0,2.9462e-19,2.9462e-19,9.3444e-06,1,18740,1.1642e-10,1.1642e-10,18740
0.11828,438.81,-5.2261e-16,5.2261e-16,0,2.9264e-19,2.9264e-19,9.2372e-06,1,18760,1.1642e-10,1.1642e-10,18760
0.11784,439.36,-5.1654e-16,5.1654e-16,0,2.9066e-19,2.9066e-19,9.13e-06,1,18780,1.1642e-10,1.1642e-10,18780
0.1174,439.92,-5.1047e-16,5.1047e-16,0,2.8868e-19,2.8868e-19,9.0227e-06,1,18800,1.1642e-10,1.1642e-10,18800
0.11697,440.47,-5.0441e-16,5.0441e-16,0,2.867e-19,2.867e-19,8.9155e-06,1,18820,1.1642e-10,1.1642e-10,18820
0.11653,441.02,-4.9834e-16,4.9834e-16,0,2.8472e-19,2.8472e-19,8.8082e-06,1,18840,1.1642e-10,1.1642e-10,18840
0.11609,441.58,-4.9227e-16,4.9227e-16,0,2.8274e-19,2.8274e-19,8.701e-06,1,18860,1.1642e-10,1.1642e-10,18860
0.11565,442.13,-4.862e-16,4.862e-16,0,2.8076e-19,2.8076e-19,8.5938e-06,1,18880,1.1642e-10,1.1642e-10,18880
0.11521,442.68,-4.8014e-16,4.8014e-16,0,2.7878e-19,2.7878e-19,8.4865e-06,1,18900,1.1642e-10,1.1642e-10,18900
0.11477,443.24,-4.7407e-16,4.7407e-16,0,2.768e-19,2.768e-19,8.3793e-06,1,18920,1.1642e-10,1.1642e-10,18920
0.11436,443.79,-4.688e-16,4.688e-16,0,2.7397e-19,2.7397e-19,8.2861e-06,1,18940,1.1642e-10,1.1642e-10,18940
0.11396,444.33,-4.6417e-16,4.6417e-16,0,2.7044e-19,2.7044e-19,8.2043e-06,1,18960,1.1642e-10,1.1642e-10,18960
0.11357,444.87,-4.5954e-16,4.5954e-16,0,2.6691e-19,2.6691e-19,8.1225e-06,1,18980,1.1642e-10,1.1642e-10,18980
0.11318,445.42,-4.5491e-16,4.5491e-16,0,2.6339e-19,2.6339e-19,8.0407e-06,1,19000,1.1642e-10,1.1642e-10,19000
0.11279,445.96,-4.5029e-16,4.5029e-16,0,2.5986e-19,2.5986e-19,7.9589e-06,1,19020,1.1642e-10,1.1642e-10,19020
0.1124,446.5,-4.4566e-16,4.4566e-16,0,2.5633e-19,2.5633e-19,7.8771e-06,1,19040,1.1642e-10,1.1642e-10,19040
0.11201,447.04,-4.4103e-16,4.4103e-16,0,2.528e-19,2.528e-19,7.7953e-06,1,19060,1.1642e-10,1.1642e-10,19060
0.11162,447.59,-4.364e-16,4.364e-16,0,2.4927e-19,2.4927e-19,7.7135e-06,1,19080,1.1642e-10,1.1642e-10,19080
0.11122,448.13,-4.3177e-16,4.3177e-16,0,2.4574e-19,2.4574e-19,7.6317e-06,1,19100,1.1642e-10,1.1642e-10,19100
0.11083,448.67,-4.2715e-16,4.2715e-16,0,2.4222e-19,2.4222e-19,7.5499e-06,1,19120,1.1642e-10,1.1642e-10,19120
0.11044,449.22,-4.2252e-16,4.2252e-16,0,2.3869e-19,2.3869e-19,7.4681e-06,1,19140,1.1642e-10,1.1642e-10,19140
0.11005,449.76,-4.1789e-16,4.1789e-16,0,2.3516e-19,2.3516e-19,7.3863e-06,1,19160,1.1642e-10,1.1642e-10,19160
0.10966,450.3,-4.1326e-16,4.1326e-16,0,2.3163e-19,2.3163e-19,7.3045e-06,1,19180,1.1642e-10,1.1642e-10,19180
0.10927,450.84,-4.0864e-16,4.0864e-16,0,2.281e-19,2.281e-19,7.2227e-06,1,19200,1.1642e-10,1.1642e-10,19200
0.10887,451.39,-4.0401e-16,4.0401e-16,0,2.2458e-19,2.2458e-19,7.1409e-06,1,19220,1.1642e-10,1.1642e-10,19220
0.10848,451.93,-3.9938e-16,3.9938e-16,0,2.2105e-19,2.2105e-19,7.0591e-06,1,19240,1.1642e-10,1.1642e-10,19240
0.10809,452.47,-3.9475e-16,3.9475e-16,0,2.1752e-19,2.1752e-19,6.9773e-06,1,19260,1.1642e-10,1.1642e-10,19260
0.1077,453.02,-3.9013e-16,3.9013e-16,0,2.1399e-19,2.1399e-19,6.8955e-06,1,19280,1.1642e-10,1.1642e-10,19280
0.10731,453.56,-3.855e-16,3.855e-16,0,2.1046e-19,2.1046e-19,6.8137e-06,1,19300,1.1642e-10,1.1642e-10,19300
0.10692,454.1,-3.8087e-16,3.8087e-16,0,2.0694e-19,2.0694e-19,6.7319e-06,1,19320,1.1642e-10,1.1642e-10,19320
0.10653,454.64,-3.7624e-16,3.7624e-16,0,2.0341e-19,2.0341e-19,6.6501e-06,1,19340,1.1642e-10,1.1642e-10,19340
0.10613,455.19,-3.7161e-16,3.7161e-16,0,1.9988e-19,1.9988e-19,6.5683e-06,1,19360,1.1642e-10,1.1642e-10,19360
0.10574,455.73,-3.6699e-16,3.6699e-16,0,1.9635e-19,1.9635e-19,6.4865e-06,1,19380,1.1642e-10,1.1642e-10,19380
0.10535,456.27,-3.6236e-16,3.6236e-16,0,1.9282e-19,1.9282e-19,6.4048e-06,1,19400,1.1642e-10,1.1642e-10,19400
0.10499,456.82,-3.5858e-16,3.5858e-16,0,1.9128e-19,1.9128e-19,6.338e-06,1,19420,1.1642e-10,1.1642e-10,19420
0.10463,457.36,-3.5504e-16,3.5504e-16,0,1.903e-19,1.903e-19,6.2754e-06,1,19440,1.1642e-10,1.1642e-10,19440
0.10428,457.9,-3.515e-16,3.515e-16,0,1.8931e-19,1.8931e-19,6.2128e-06,1,19460,1.1642e-10,1.1642e-10,19460
0.10392,458.44,-3.4796e-16,3.4796e-16,0,1.8832e-19,1.8832e-19,6.1502e-06,1,19480,1.1642e-10,1.1642e-10,19480
0.10357,458.98,-3.4442e-16,3.4442e-16,0,1.8734e-19,1.8734e-19,6.0877e-06,1,19500,1.1642e-10,1.1642e-10,19500
0.10321,459.52,-3.4088e-16,3.4088e-16,0,1.8635e-19,1.8635e-19,6.0251e-06,1,19520,1.1642e-10,1.1642e-10,19520
0.10286,460.06,-3.3734e-16,3.3734e-16,0,1.8536e-19,1.8536e-19,5.9625e-06,1,19540,1.1642e-10,1.1642e-10,19540
0.1025,460.6,-3.338e-16,3.338e-16,0,1.8438e-19,1.8438e-19,5.8999e-06,1,19560,1.1642e-10,1.1642e-10,19560
0.10214,461.14,-3.3026e-16,3.3026e-16,0,1.8339e-19,1.8339e-19,5.8373e-06,1,19580,1.1642e-10,1.1642e-10,19580
0.10179,461.69,-3.2671e-16,3.2671e-16,0,1.824e-19,1.824e-19,5.7747e-06,1,19600,1.1642e-10,1.1642e-10,19600
0.10143,462.23,-3.2317e-16,3.2317e-16,0,1.8142e-19,1.8142e-19,5.7122e-06,1,19620,1.1642e-10,1.1642e-10,19620
0.10108,462.77,-3.1963e-16,3.1963e-16,0,1.8043e-19,1.8043e-19,5.6496e-06,1,19640,1.1642e-10,1.1642e-10,19640
0.10072,463.31,-3.1609e-16,3.1609e-16,0,1.7944e-19,1.7944e-19,5.587e-06,1,19660,1.1642e-10,1.1642e-10,19660
0.10037,463.85,-3.1255e-16,3.1255e-16,0,1.7846e-19,1.7846e-19,5.5244e-06,1,19680,1.1642e-10,1.1642e-10,19680
0.10001,464.39,-3.0901e-16,3.0901e-16,0,1.7747e-19,1.7747e-19,5.4618e-06,1,19700,1.1642e-10,1.1642e-10,19700
0.099656,464.93,-3.0547e-16,3.0547e-16,0,1.7648e-19,1.7648e-19,5.3992e-06,1,19720,1.1642e-10,1.1642e-10,19720
0.099301,465.47,-3.0193e-16,3.0193e-16,0,1.755e-19,1.755e-19,5.3367e-06,1,19740,1.1642e-10,1.1642e-10,19740
0.098945,466.02,-2.9839e-16,2.9839e-16,0,1.7451e-19,1.7451e-19,5.2741e-06,1,19760,1.1642e-10,1.1642e-10,19760
0.09859,466.56,-2.9485e-16,2.9485e-16,0,1.7352e-19,1.7352e-19,5.2115e-06,1,19780,1.1642e-10,1.1642e-10,19780
0.098235,467.1,-2.9131e-16,2.9131e-16,0,1.7254e-19,1.7254e-19,5.1489e-06,1,19800,1.1642e-10,1.1642e-10,19800
0.097881,467.66,-2.8777e-16,2.8777e-16,0,1.7324e-19,1.7324e-19,5.0863e-06,1,19820,1.1642e-10,1.1642e-10,19820
0.097528,468.24,-2.8423e-16,2.8423e-16,0,1.7439e-19,1.7439e-19,5.0237e-06,1,19840,1.1642e-10,1.1642e-10,19840
0.097175,468.81,-2.8069e-16,2.8069e-16,0,1.7554e-19,1.7554e-19,4.9612e-06,1,19860,1.1642e-10,1.1642e-10,19860
0.096822,469.38,-2.7714e-16,2.7714e-16,0,1.7669e-19,1.7669e-19,4.8986e-06,1,19880,1.1642e-10,1.1642e-10,19880
0.096469,469.95,-2.736e-16,2.736e-16,0,1.7784e-19,1.7784e-19,4.836e-06,1,19900,1.1642e-10,1.1642e-10,19900
0.096117,470.53,-2.7006e-16,2.7006e-16,0,1.79e-19,1.79e-19,4.7734e-06,1,19920,1.1642e-10,1.1642e-10,19920
0.095764,471.1,-2.6652e-16,2.6652e-16,0,1.8015e-19,1.8015e-19,4.7108e-06,1,19940,1.1642e-10,1.1642e-10,19940
0.095411,471.67,-2.6298e-16,2.6298e-16,0,1.813e-19,1.813e-19,4.6482e-06,1,19960,1.1642e-10,1.1642e-10,19960
0.095058,472.24,-2.5944e-16,2.5944e-16,0,1.8245e-19,1.8245e-19,4.5857e-06,1,19980,1.1642e-10,1.1642e-10,19980
0.094705,472.82,-2.559e-16,2.559e-16,0,1.836e-19,1.836e-19,4.5231e-06,1,20000,1.1642e-10,1.1642e-10,20000

